A Systematic Search of Distant Superclusters with the Subaru Hyper Suprime-Cam Survey

Superclusters, encompassing environments across a wide range of overdensities, can be regarded as unique laboratories for studying galaxy evolution. Although numerous supercluster catalogs have been published, none of them goes beyond redshift $z=0.7$. In this work, we adopt a physically motivated supercluster definition, requiring that superclusters should eventually collapse even in the presence of dark energy. Applying a friends-of-friends (FoF) algorithm to the CAMIRA cluster sample constructed using the Subaru Hyper Suprime-Cam survey data, we have conducted the first systematic search for superclusters at $z=0.5-1.0$ and identified 673 supercluster candidates over an area of 1027 deg$^2$. The FoF algorithm is calibrated by evolving $N$-body simulations to the far future to ensure high purity. We found that these high-$z$ superclusters are mainly composed of $2-4$ clusters, suggesting the limit of gravitationally bound structures in the younger Universe. In addition, we studied the properties of the clusters and brightest cluster galaxies (BCGs) residing in different large-scale environments. We found that clusters associated with superclusters are typically richer, but no apparent dependence of the BCG properties on large-scale structures is found. We also compared the abundance of observed superclusters with mock superclusters extracted from halo light cones, finding that photometric redshift uncertainty is a limiting factor in the performance of superclusters detection.

==> tab1.txt <==
\begin{table*}[htb]
    \centering
    \begin{tabular}{ccccrcrrcr}  
    \hline \hline
    Supercluster ID  & CAMIRA ID & Multiplicity & R.A. & Dec. & $z_{CAM}$ & $z_{BCG}$ & $z_{cl, DESI}$ & $N_{mem}$ & Conf-z\\ 
    (1) & (2) & (3) & (4) & (5) & (6) & (7) & (8) & (9) & (10)\\
    \hline \hline
        1 & HSCCL J011124.2+014921 & 2 & 17.850688 & 1.822534 & 0.8077 & 0.81178 & $-$1.00000 & 35.5 & 1 \\
        1 & HSCCL J011132.0+015238 & 2 & 17.883536 & 1.877400 & 0.8076 & $-$1.00000 & $-$1.00000 & 32.4 & 1 \\
        2 & HSCCL J013636.9+004213 & 3 & 24.153902 & 0.703794 & 0.7910 & 0.79443 & $-$1.00000 & 38.4 & 1 \\
        2 & HSCCL J013708.9+002551 & 3 & 24.287286 & 0.431092 & 0.7918 & 0.79053 & $-$1.00000 & 20.5 & 1 \\
        2 & HSCCL J013728.5+003623 & 3 & 24.368642 & 0.606420 & 0.7920 & 0.79216 & $-$1.00000 & 36.0 & 1 \\
        3 & HSCCL J020832.7-043315 & 2 & 32.136452 & $-$4.554213 & 0.7618 & $-$1.00000 & $-$1.00000 & 38.7 & 1 \\
        3 & HSCCL J020846.1-042624 & 2 & 32.192284 & $-$4.440218 & 0.7580 & $-$1.00000 & $-$1.00000 & 42.0 & 1 \\
        4 & HSCCL J023527.9-010129 & 2 & 38.866387 & $-$1.024991 & 0.7580 & $-$1.00000 & $-$1.00000 & 27.1 & 1 \\
        4 & HSCCL J023554.8-010029 & 2 & 38.978506 & $-$1.008286 & 0.7532 & $-$1.00000 & $-$1.00000 & 27.5 & 1 \\
        5 & HSCCL J084911.7+024148 & 2 & 132.298617 & 2.696919 & 0.8292 & $-$1.00000 & $-$1.00000 & 33.6 & 1 \\
        5 & HSCCL J084941.2+025543 & 2 & 132.421754 & 2.928781 & 0.8304 & $-$1.00000 & $-$1.00000 & 26.6 & 1 \\
        6 & HSCCL J090755.5+025422 & 2 & 136.981335 & 2.906202 & 0.7989 & 0.79685 & $-$1.00000 & 36.7 & 1 \\
        6 & HSCCL J090823.8+025132 & 2 & 137.099013 & 2.859133 & 0.8008 & $-$1.00000 & $-$1.00000 & 30.9 & 1 \\
        7 & HSCCL J095611.7+015934 & 2 & 149.048780 & 1.992959 & 0.9954 & $-$1.00000 & 0.96491 & 49.1 & 1 \\
        7 & HSCCL J095624.3+015558 & 2 & 149.101237 & 1.932960 & 0.9700 & $-$1.00000 & 0.96481 & 26.5 & 1 \\
        8 & HSCCL J104319.9+041319 & 3 & 160.833029 & 4.222015 & 0.5700 & 0.57200 & $-$1.00000 & 27.8 & 1 \\
        8 & HSCCL J104355.6+041313 & 3 & 160.981508 & 4.220447 & 0.5720 & $-$1.00000 & $-$1.00000 & 33.6 & 1 \\
        8 & HSCCL J104401.7+040340 & 3 & 161.007286 & 4.061376 & 0.5700 & 0.57345 & $-$1.00000 & 24.3 & 1 \\
        9 & HSCCL J104915.4+043307 & 2 & 162.314297 & 4.552191 & 0.7810 & $-$1.00000 & $-$1.00000 & 25.1 & 1 \\
        9 & HSCCL J104926.6+043822 & 2 & 162.360939 & 4.639518 & 0.7802 & $-$1.00000 & $-$1.00000 & 39.0 & 1 \\
        10 & HSCCL J114545.0+015648 & 2 & 176.437664 & 1.946910 & 0.6060 & 0.63232 & $-$1.00000 & 28.1 & 1 \\
        10 & HSCCL J114559.6+020239 & 2 & 176.498319 & 2.044430 & 0.6040 & 0.63247 & $-$1.00000 & 26.2 & 1 \\
        11 & HSCCL J115658.8+012525 & 3 & 179.245111 & 1.423803 & 0.5820 & 0.57220 & 0.56916 & 44.6 & 1 \\
        11 & HSCCL J115724.7+013829 & 3 & 179.352939 & 1.641495 & 0.5736 & $-$1.00000 & 0.56814 & 12.7 & 1 \\
        11 & HSCCL J115745.9+012736 & 3 & 179.441162 & 1.460048 & 0.5539 & 0.56218 & 0.56827 & 27.7 & 1 \\
        12 & HSCCL J124250.2+035922 & 2 & 190.709164 & 3.989536 & 0.6458 & $-$1.00000 & $-$1.00000 & 28.1 & 1 \\
        12 & HSCCL J124312.6+035945 & 2 & 190.802338 & 3.996053 & 0.6503 & $-$1.00000 & $-$1.00000 & 25.9 & 1 \\
        13 & HSCCL J134341.1+032930 & 3 & 205.921269 & 3.491779 & 0.7510 & $-$1.00000 & $-$1.00000 & 29.4 & 1 \\
        13 & HSCCL J134343.1+033630 & 3 & 205.929784 & 3.608402 & 0.7560 & $-$1.00000 & $-$1.00000 & 26.5 & 1 \\
        13 & HSCCL J134405.3+032517 & 3 & 206.021919 & 3.421467 & 0.7559 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        14 & HSCCL J141026.0-011432 & 2 & 212.608325 & $-$1.242480 & 0.6122 & 0.63922 & 0.64088 & 31.1 & 1 \\
        14 & HSCCL J141050.4-010930 & 2 & 212.710020 & $-$1.158503 & 0.6300 & 0.63465 & 0.63915 & 34.6 & 1 \\
        15 & HSCCL J142044.0+030004 & 4 & 215.183491 & 3.001134 & 0.8723 & $-$1.00000 & $-$1.00000 & 28.2 & 1 \\
        15 & HSCCL J142105.4+025611 & 4 & 215.272457 & 2.936596 & 0.8693 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        15 & HSCCL J142114.8+030736 & 4 & 215.311775 & 3.126804 & 0.8789 & $-$1.00000 & $-$1.00000 & 26.6 & 1 \\
        15 & HSCCL J142141.9+030351 & 4 & 215.424449 & 3.064213 & 0.8820 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        16 & HSCCL J145943.8+014807 & 2 & 224.932406 & 1.802151 & 0.5133 & 0.52117 & $-$1.00000 & 25.4 & 1 \\
        16 & HSCCL J150032.1+015321 & 2 & 225.133663 & 1.889420 & 0.5250 & 0.52039 & $-$1.00000 & 26.8 & 1 \\
        17 & HSCCL J152916.9+434057 & 4 & 232.320532 & 43.682659 & 0.6420 & $-$1.00000 & $-$1.00000 & 41.7 & 1 \\
        17 & HSCCL J152922.6+435005 & 4 & 232.344015 & 43.834781 & 0.6400 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        17 & HSCCL J152942.6+433459 & 4 & 232.427692 & 43.583191 & 0.6280 & 0.64033 & $-$1.00000 & 28.4 & 1 \\
        17 & HSCCL J152957.7+432446 & 4 & 232.490454 & 43.413040 & 0.6348 & 0.63663 & $-$1.00000 & 45.1 & 1 \\
        18 & HSCCL J221359.5+015127 & 2 & 333.497897 & 1.857536 & 0.6860 & 0.68319 & $-$1.00000 & 57.5 & 1 \\
        18 & HSCCL J221452.3+014439 & 2 & 333.717980 & 1.744227 & 0.6961 & 0.68270 & $-$1.00000 & 46.0 & 1 \\
        19 & HSCCL J230235.1+000234 & 3 & 345.646100 & 0.042840 & 0.5155 & 0.51647 & $-$1.00000 & 78.8 & 1 \\
        19 & HSCCL J230241.7-000830 & 3 & 345.673778 & $-$0.141791 & 0.5141 & 0.51937 & $-$1.00000 & 15.7 & 1 \\
        19 & HSCCL J230333.9+000834 & 3 & 345.891215 & 0.143036 & 0.5020 & 0.51599 & $-$1.00000 & 54.9 & 1 \\
        20 & HSCCL J230545.0+031154 & 3 & 346.437649 & 3.198562 & 0.9340 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        20 & HSCCL J230550.4+031831 & 3 & 346.460123 & 3.308698 & 0.9300 & $-$1.00000 & $-$1.00000 & 26.4 & $-$1 \\
        20 & HSCCL J230632.6+030754 & 3 & 346.635948 & 3.131718 & 0.9285 & $-$1.00000 & $-$1.00000 & 26.3 & 1 \\
        21 & HSCCL J232840.3+043506 & 2 & 352.168095 & 4.585250 & 0.6300 & $-$1.00000 & $-$1.00000 & 27.4 & 1 \\
        21 & HSCCL J232905.3+042955 & 2 & 352.271918 & 4.498687 & 0.6260 & $-$1.00000 & $-$1.00000 & 28.2 & 1 \\
        22 & HSCCL J233858.8+043916 & 2 & 354.745012 & 4.654488 & 0.6060 & $-$1.00000 & $-$1.00000 & 36.6 & 1 \\
        22 & HSCCL J233928.4+043443 & 2 & 354.868186 & 4.578649 & 0.6059 & 0.63215 & $-$1.00000 & 37.9 & 1 \\
        23 & HSCCL J134619.3+003715 & 3 & 206.580238 & 0.620952 & 0.5830 & 0.57797 & $-$1.00000 & 25.2 & 1 \\
        23 & HSCCL J134717.0+005113 & 3 & 206.821027 & 0.853861 & 0.5712 & 0.57467 & $-$1.00000 & 26.6 & 1 \\
        23 & HSCCL J134720.0+003204 & 3 & 206.833534 & 0.534710 & 0.5723 & 0.57779 & $-$1.00000 & 20.4 & 1 \\
        24 & HSCCL J152848.5+433057 & 4 & 232.202178 & 43.515944 & 0.7546 & $-$1.00000 & $-$1.00000 & 52.3 & 1 \\
        24 & HSCCL J152906.2+432232 & 4 & 232.275698 & 43.375631 & 0.7479 & $-$1.00000 & $-$1.00000 & 22.8 & 1 \\
        24 & HSCCL J153039.6+433307 & 4 & 232.665193 & 43.552198 & 0.7480 & $-$1.00000 & $-$1.00000 & 58.5 & 1 \\
        24 & HSCCL J153059.0+433758 & 4 & 232.745662 & 43.632890 & 0.7527 & 0.75385 & $-$1.00000 & 30.9 & 1 \\
        25 & HSCCL J155617.5+441847 & 3 & 239.073084 & 44.313277 & 0.7720 & $-$1.00000 & $-$1.00000 & 27.9 & 1 \\
        25 & HSCCL J155649.1+441544 & 3 & 239.204571 & 44.262427 & 0.7460 & $-$1.00000 & 0.77346 & 11.0 & 1 \\
        25 & HSCCL J155721.4+440055 & 3 & 239.339336 & 44.015431 & 0.7767 & $-$1.00000 & 0.77035 & 26.8 & 1 \\
        26 & HSCCL J000216.9+013156 & 2 & 0.570211 & 1.532473 & 0.8312 & 0.83807 & $-$1.00000 & 24.4 & 1 \\
        26 & HSCCL J000248.3+012327 & 2 & 0.701175 & 1.391105 & 0.8276 & 0.84083 & $-$1.00000 & 21.1 & 1 \\
        27 & HSCCL J010125.7+005338 & 2 & 15.357037 & 0.894046 & 0.6422 & $-$1.00000 & $-$1.00000 & 13.2 & 1 \\
        27 & HSCCL J010208.6+005424 & 2 & 15.536002 & 0.906869 & 0.6440 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        28 & HSCCL J220743.0+043942 & 2 & 331.928959 & 4.661766 & 0.9586 & $-$1.00000 & $-$1.00000 & 16.8 & 1 \\
        28 & HSCCL J220743.3+045119 & 2 & 331.930365 & 4.855415 & 0.9568 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        29 & HSCCL J145047.1+023738 & 2 & 222.696141 & 2.627246 & 0.9280 & $-$1.00000 & $-$1.00000 & 17.4 & 1 \\
        29 & HSCCL J145102.9+024217 & 2 & 222.762192 & 2.704851 & 0.9319 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        30 & HSCCL J095704.4+020841 & 2 & 149.268434 & 2.144937 & 0.8128 & $-$1.00000 & 0.82915 & 13.7 & 1 \\
        30 & HSCCL J095705.8+021332 & 2 & 149.274216 & 2.225757 & 0.7988 & $-$1.00000 & 0.82843 & 11.2 & 1 \\
        31 & HSCCL J132835.6-010006 & 2 & 202.148233 & $-$1.001797 & 0.7356 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        31 & HSCCL J132856.7-005325 & 2 & 202.236452 & $-$0.890451 & 0.7340 & $-$1.00000 & $-$1.00000 & 11.5 & 1 \\
        32 & HSCCL J021142.2+022516 & 2 & 32.925882 & 2.421117 & 0.8192 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        32 & HSCCL J021219.9+023345 & 2 & 33.082959 & 2.562721 & 0.8210 & 0.82121 & $-$1.00000 & 12.6 & 1 \\
        33 & HSCCL J090106.6-012321 & 2 & 135.277453 & $-$1.389198 & 0.7769 & $-$1.00000 & $-$1.00000 & 16.8 & 1 \\
        33 & HSCCL J090143.8-011743 & 2 & 135.432540 & $-$1.295505 & 0.7775 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        34 & HSCCL J022211.3-060747 & 2 & 35.547267 & $-$6.129968 & 0.5113 & 0.50875 & $-$1.00000 & 10.2 & 1 \\
        34 & HSCCL J022219.7-055335 & 2 & 35.582199 & $-$5.893070 & 0.4958 & 0.50954 & $-$1.00000 & 14.0 & 1 \\
        35 & HSCCL J113314.6+010907 & 2 & 173.310906 & 1.152050 & 0.7188 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        35 & HSCCL J113323.0+012340 & 2 & 173.345788 & 1.394660 & 0.7075 & 0.71952 & $-$1.00000 & 13.4 & 1 \\
        36 & HSCCL J135912.9+011241 & 2 & 209.803598 & 1.211585 & 0.7200 & $-$1.00000 & $-$1.00000 & 17.6 & 1 \\
        36 & HSCCL J135945.8+011628 & 2 & 209.940940 & 1.274709 & 0.7180 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        37 & HSCCL J021157.5-014548 & 3 & 32.989671 & $-$1.763403 & 0.5980 & 0.59769 & $-$1.00000 & 24.6 & 1 \\
        37 & HSCCL J021238.0-013847 & 3 & 33.158489 & $-$1.646406 & 0.6016 & 0.59598 & $-$1.00000 & 11.0 & 1 \\
        37 & HSCCL J021242.9-014745 & 3 & 33.178593 & $-$1.795853 & 0.5960 & 0.59892 & $-$1.00000 & 27.3 & 1 \\
        38 & HSCCL J234604.3+035752 & 2 & 356.517793 & 3.964571 & 0.6300 & $-$1.00000 & $-$1.00000 & 12.2 & $-$1 \\
        38 & HSCCL J234621.9+035851 & 2 & 356.591187 & 3.981016 & 0.6300 & $-$1.00000 & $-$1.00000 & 15.0 & 1 \\
        39 & HSCCL J222759.7+012420 & 2 & 336.998698 & 1.405781 & 0.9520 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        39 & HSCCL J222834.8+012948 & 2 & 337.145074 & 1.496771 & 0.9504 & $-$1.00000 & $-$1.00000 & 14.4 & 1 \\
        40 & HSCCL J143844.3+032404 & 2 & 219.684722 & 3.401296 & 0.6740 & $-$1.00000 & $-$1.00000 & 11.5 & 1 \\
        40 & HSCCL J143853.0+031357 & 2 & 219.720943 & 3.232660 & 0.6723 & $-$1.00000 & $-$1.00000 & 54.4 & 1 \\
        41 & HSCCL J100006.5+030230 & 2 & 150.027003 & 3.041708 & 0.6120 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        41 & HSCCL J100035.6+025406 & 2 & 150.148134 & 2.901912 & 0.6200 & $-$1.00000 & 0.61047 & 10.7 & 1 \\
        42 & HSCCL J124133.6+025142 & 2 & 190.390004 & 2.861764 & 0.5560 & 0.55975 & $-$1.00000 & 11.7 & 1 \\
        42 & HSCCL J124150.2+030432 & 2 & 190.459023 & 3.075824 & 0.5595 & 0.57566 & $-$1.00000 & 10.3 & $-$1 \\
        43 & HSCCL J162012.7+431942 & 2 & 245.052916 & 43.328491 & 0.6560 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        43 & HSCCL J162015.4+430609 & 2 & 245.064373 & 43.102600 & 0.6540 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        44 & HSCCL J125721.0+022730 & 2 & 194.337523 & 2.458556 & 0.7367 & 0.73075 & $-$1.00000 & 12.4 & 1 \\
        44 & HSCCL J125751.1+022503 & 2 & 194.462925 & 2.417548 & 0.7298 & $-$1.00000 & $-$1.00000 & 22.4 & 1 \\
        45 & HSCCL J160122.4+431056 & 2 & 240.343348 & 43.182350 & 0.7640 & 0.76788 & 0.75349 & 12.3 & 1 \\
        45 & HSCCL J160207.5+430739 & 2 & 240.531273 & 43.127746 & 0.7441 & $-$1.00000 & 0.75312 & 12.8 & 1 \\
        46 & HSCCL J220910.9+052709 & 2 & 332.295574 & 5.452623 & 0.7833 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        46 & HSCCL J220920.0+053759 & 2 & 332.333459 & 5.633143 & 0.7846 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        47 & HSCCL J223620.5+005117 & 2 & 339.085302 & 0.854724 & 0.9460 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        47 & HSCCL J223700.0+005444 & 2 & 339.250016 & 0.912409 & 0.9462 & $-$1.00000 & $-$1.00000 & 14.6 & $-$1 \\
        48 & HSCCL J021353.9-023400 & 2 & 33.474538 & $-$2.566813 & 0.5864 & 0.57150 & $-$1.00000 & 23.1 & 1 \\
        48 & HSCCL J021355.9-022554 & 2 & 33.482975 & $-$2.431771 & 0.5769 & 0.57063 & $-$1.00000 & 22.5 & 1 \\
        49 & HSCCL J021650.4-001641 & 2 & 34.209806 & $-$0.278197 & 0.8282 & 0.82382 & $-$1.00000 & 14.7 & 1 \\
        49 & HSCCL J021656.6-000507 & 2 & 34.235693 & $-$0.085293 & 0.8237 & 0.82383 & $-$1.00000 & 38.3 & 1 \\
        50 & HSCCL J130415.4+025156 & 2 & 196.064374 & 2.865724 & 0.7660 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        50 & HSCCL J130444.4+025311 & 2 & 196.184841 & 2.886459 & 0.7660 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        51 & HSCCL J134017.1+004123 & 2 & 205.071141 & 0.689802 & 0.5636 & $-$1.00000 & $-$1.00000 & 22.9 & 1 \\
        51 & HSCCL J134048.9+003630 & 2 & 205.203683 & 0.608356 & 0.5641 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        52 & HSCCL J085732.1+010550 & 2 & 134.383826 & 1.097270 & 0.6863 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        52 & HSCCL J085801.0+010119 & 2 & 134.504369 & 1.022200 & 0.6860 & $-$1.00000 & $-$1.00000 & 20.1 & 1 \\
        53 & HSCCL J021446.9-020723 & 2 & 33.695516 & $-$2.123081 & 0.6060 & $-$1.00000 & $-$1.00000 & 32.7 & 1 \\
        53 & HSCCL J021518.3-020659 & 2 & 33.826134 & $-$2.116456 & 0.6038 & $-$1.00000 & $-$1.00000 & 16.5 & 1 \\
        54 & HSCCL J134720.1+011839 & 2 & 206.833698 & 1.310867 & 0.5577 & 0.56940 & $-$1.00000 & 12.3 & 1 \\
        54 & HSCCL J134720.7+012708 & 2 & 206.836277 & 1.452466 & 0.5699 & 0.57001 & $-$1.00000 & 10.4 & 1 \\
        55 & HSCCL J000324.0+022013 & 2 & 0.849864 & 2.337156 & 0.9340 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        55 & HSCCL J000327.0+021319 & 2 & 0.862596 & 2.221956 & 0.9376 & $-$1.00000 & $-$1.00000 & 31.4 & 1 \\
        56 & HSCCL J012736.4+005149 & 2 & 21.901555 & 0.863725 & 0.5720 & $-$1.00000 & $-$1.00000 & 18.3 & 1 \\
        56 & HSCCL J012751.3+010308 & 2 & 21.963846 & 1.052455 & 0.5780 & 0.57412 & $-$1.00000 & 10.5 & 1 \\
        57 & HSCCL J010320.8+021920 & 2 & 15.836463 & 2.322398 & 0.6400 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        57 & HSCCL J010417.6+022515 & 2 & 16.073353 & 2.420971 & 0.6500 & 0.64056 & $-$1.00000 & 22.5 & 1 \\
        58 & HSCCL J012152.6-004116 & 2 & 20.469166 & $-$0.687955 & 0.7688 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        58 & HSCCL J012219.4-003257 & 2 & 20.580835 & $-$0.549441 & 0.7701 & $-$1.00000 & $-$1.00000 & 14.0 & $-$1 \\
        59 & HSCCL J084137.8-002633 & 3 & 130.407438 & $-$0.442664 & 0.9081 & $-$1.00000 & $-$1.00000 & 18.7 & 1 \\
        59 & HSCCL J084148.0-000207 & 3 & 130.449882 & $-$0.035519 & 0.9080 & $-$1.00000 & $-$1.00000 & 24.3 & 1 \\
        59 & HSCCL J084200.3-001521 & 3 & 130.501424 & $-$0.255884 & 0.9092 & $-$1.00000 & $-$1.00000 & 25.4 & 1 \\
        60 & HSCCL J223649.9-001748 & 2 & 339.207970 & $-$0.296726 & 0.9265 & 0.87597 & $-$1.00000 & 18.3 & 1 \\
        60 & HSCCL J223711.4-002816 & 2 & 339.297667 & $-$0.471314 & 0.9272 & $-$1.00000 & $-$1.00000 & 12.9 & $-$1 \\
        61 & HSCCL J112345.6+031942 & 2 & 170.939902 & 3.328373 & 0.7892 & $-$1.00000 & $-$1.00000 & 22.3 & 1 \\
        61 & HSCCL J112409.3+032221 & 2 & 171.038639 & 3.372616 & 0.7875 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        62 & HSCCL J141755.6+003446 & 2 & 214.481772 & 0.579553 & 0.6260 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        62 & HSCCL J141826.9+002907 & 2 & 214.611896 & 0.485367 & 0.6120 & 0.62469 & $-$1.00000 & 10.5 & 1 \\
        63 & HSCCL J013222.7-001053 & 2 & 23.094702 & $-$0.181547 & 0.6291 & 0.60668 & $-$1.00000 & 11.9 & 1 \\
        63 & HSCCL J013228.7-001544 & 2 & 23.119563 & $-$0.262374 & 0.6320 & 0.60757 & $-$1.00000 & 16.1 & 1 \\
        64 & HSCCL J140600.4-004623 & 2 & 211.501661 & $-$0.773095 & 0.5656 & 0.55974 & 0.55985 & 10.6 & 1 \\
        64 & HSCCL J140615.5-004207 & 2 & 211.564411 & $-$0.702107 & 0.5560 & 0.55915 & $-$1.00000 & 21.2 & 1 \\
        65 & HSCCL J021736.8-004239 & 2 & 34.403457 & $-$0.711045 & 0.7900 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        65 & HSCCL J021749.0-004828 & 2 & 34.454345 & $-$0.808029 & 0.7833 & 0.78790 & $-$1.00000 & 34.3 & 1 \\
        66 & HSCCL J023139.4-020522 & 3 & 37.914261 & $-$2.089473 & 0.8119 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        66 & HSCCL J023221.2-015622 & 3 & 38.088297 & $-$1.939512 & 0.8115 & $-$1.00000 & $-$1.00000 & 12.7 & 1 \\
        66 & HSCCL J023229.4-015828 & 3 & 38.122343 & $-$1.974545 & 0.8100 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        67 & HSCCL J101621.3+025328 & 2 & 154.088927 & 2.891362 & 0.9280 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        67 & HSCCL J101622.2+024514 & 2 & 154.092438 & 2.754064 & 0.9257 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        68 & HSCCL J145857.0+002603 & 2 & 224.737581 & 0.434346 & 0.6648 & $-$1.00000 & $-$1.00000 & 10.5 & 1 \\
        68 & HSCCL J145900.5+003317 & 2 & 224.752147 & 0.554811 & 0.6640 & $-$1.00000 & $-$1.00000 & 12.5 & $-$1 \\
        69 & HSCCL J142442.0+001819 & 3 & 216.175018 & 0.305423 & 0.5659 & $-$1.00000 & 0.55924 & 11.5 & 1 \\
        69 & HSCCL J142510.1+003147 & 3 & 216.292044 & 0.529916 & 0.5623 & 0.55822 & 0.55815 & 18.5 & 1 \\
        69 & HSCCL J142522.1+004224 & 3 & 216.342206 & 0.706883 & 0.5629 & 0.55685 & 0.55664 & 11.6 & 1 \\
        70 & HSCCL J104158.6+032908 & 2 & 160.494316 & 3.485560 & 0.7767 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        70 & HSCCL J104231.1+032752 & 2 & 160.629586 & 3.464571 & 0.7771 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        71 & HSCCL J132750.2-012139 & 2 & 201.958988 & $-$1.360864 & 0.7740 & 0.77451 & $-$1.00000 & 12.7 & 1 \\
        71 & HSCCL J132822.3-012450 & 2 & 202.093088 & $-$1.414122 & 0.7730 & $-$1.00000 & $-$1.00000 & 25.7 & 1 \\
        72 & HSCCL J094339.4+015658 & 2 & 145.914269 & 1.949705 & 0.9227 & $-$1.00000 & $-$1.00000 & 12.7 & 1 \\
        72 & HSCCL J094345.4+014410 & 2 & 145.939291 & 1.736225 & 0.9213 & $-$1.00000 & $-$1.00000 & 11.7 & $-$1 \\
        73 & HSCCL J123001.5-014054 & 2 & 187.506429 & $-$1.681816 & 0.5099 & 0.51079 & $-$1.00000 & 14.1 & 1 \\
        73 & HSCCL J123031.7-012732 & 2 & 187.631888 & $-$1.459114 & 0.5020 & 0.51031 & $-$1.00000 & 10.2 & 1 \\
        74 & HSCCL J125910.2+004439 & 2 & 194.792471 & 0.744398 & 0.7484 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        74 & HSCCL J125946.0+004935 & 2 & 194.941859 & 0.826543 & 0.7483 & $-$1.00000 & $-$1.00000 & 26.5 & 1 \\
        75 & HSCCL J142743.0+033045 & 2 & 216.929193 & 3.512624 & 0.6114 & $-$1.00000 & 0.60526 & 20.0 & 1 \\
        75 & HSCCL J142826.3+033907 & 2 & 217.109569 & 3.652071 & 0.6126 & 0.61126 & 0.60737 & 12.2 & 1 \\
        76 & HSCCL J144300.3+004905 & 2 & 220.751399 & 0.818160 & 0.5722 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        76 & HSCCL J144323.7+003918 & 2 & 220.848701 & 0.655040 & 0.5589 & 0.57381 & 0.57219 & 24.1 & 1 \\
        77 & HSCCL J095054.2+034437 & 2 & 147.725826 & 3.743886 & 0.8679 & $-$1.00000 & $-$1.00000 & 12.6 & $-$1 \\
        77 & HSCCL J095140.2+033833 & 2 & 147.917318 & 3.642678 & 0.8695 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        78 & HSCCL J111817.9-010636 & 3 & 169.574667 & $-$1.110004 & 0.7025 & 0.70315 & $-$1.00000 & 23.1 & 1 \\
        78 & HSCCL J111851.2-011358 & 3 & 169.713232 & $-$1.232796 & 0.7043 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        78 & HSCCL J111920.1-010413 & 3 & 169.833695 & $-$1.070507 & 0.7020 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        79 & HSCCL J112738.0+031705 & 2 & 171.908163 & 3.284826 & 0.5883 & 0.59434 & $-$1.00000 & 30.6 & 1 \\
        79 & HSCCL J112745.0+030736 & 2 & 171.937393 & 3.126728 & 0.5960 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        80 & HSCCL J085803.3+005149 & 2 & 134.513881 & 0.863748 & 0.6800 & $-$1.00000 & $-$1.00000 & 22.4 & 1 \\
        80 & HSCCL J085818.7+004921 & 2 & 134.577956 & 0.822734 & 0.6780 & $-$1.00000 & $-$1.00000 & 25.5 & 1 \\
        81 & HSCCL J234907.7+013508 & 2 & 357.282091 & 1.585663 & 0.9464 & $-$1.00000 & $-$1.00000 & 12.1 & $-$1 \\
        81 & HSCCL J234926.6+013223 & 2 & 357.360863 & 1.539778 & 0.9599 & 0.94243 & $-$1.00000 & 12.1 & 1 \\
        82 & HSCCL J150729.9+435850 & 2 & 226.874448 & 43.980760 & 0.6574 & $-$1.00000 & $-$1.00000 & 10.7 & 1 \\
        82 & HSCCL J150743.8+441017 & 2 & 226.932312 & 44.171609 & 0.6561 & $-$1.00000 & $-$1.00000 & 13.2 & $-$1 \\
        83 & HSCCL J224856.5-003545 & 2 & 342.235288 & $-$0.595955 & 0.5630 & $-$1.00000 & $-$1.00000 & 14.3 & 1 \\
        83 & HSCCL J224914.9-004426 & 2 & 342.312220 & $-$0.740576 & 0.5640 & $-$1.00000 & $-$1.00000 & 11.7 & 1 \\
        84 & HSCCL J005209.2+002917 & 2 & 13.038348 & 0.488231 & 0.8120 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        84 & HSCCL J005245.5+002353 & 2 & 13.189529 & 0.398107 & 0.8119 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        85 & HSCCL J084343.6+034319 & 2 & 130.931742 & 3.721970 & 0.8196 & $-$1.00000 & $-$1.00000 & 17.1 & 1 \\
        85 & HSCCL J084414.9+033953 & 2 & 131.061891 & 3.664730 & 0.8175 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        86 & HSCCL J085114.0+023945 & 2 & 132.808270 & 2.662555 & 0.7020 & 0.70159 & $-$1.00000 & 13.5 & 1 \\
        86 & HSCCL J085128.5+024735 & 2 & 132.868860 & 2.793089 & 0.7020 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        87 & HSCCL J084739.5-000441 & 2 & 131.914701 & $-$0.078286 & 0.6040 & 0.60633 & $-$1.00000 & 15.3 & 1 \\
        87 & HSCCL J084742.8-001709 & 2 & 131.928142 & $-$0.285847 & 0.6062 & 0.63054 & $-$1.00000 & 19.1 & 1 \\
        88 & HSCCL J231453.2+023144 & 2 & 348.721539 & 2.528912 & 0.5580 & 0.55097 & $-$1.00000 & 43.3 & 1 \\
        88 & HSCCL J231523.6+022404 & 2 & 348.848248 & 2.401224 & 0.5565 & 0.55106 & $-$1.00000 & 10.3 & 1 \\
        89 & HSCCL J144643.8+441515 & 2 & 221.682563 & 44.254174 & 0.7774 & $-$1.00000 & $-$1.00000 & 26.3 & 1 \\
        89 & HSCCL J144733.0+441301 & 2 & 221.887472 & 44.217204 & 0.7768 & $-$1.00000 & $-$1.00000 & 13.2 & $-$1 \\
        90 & HSCCL J013343.1+000831 & 2 & 23.429515 & 0.141983 & 0.5772 & 0.57085 & $-$1.00000 & 10.6 & 1 \\
        90 & HSCCL J013400.3+000114 & 2 & 23.501131 & 0.020708 & 0.5781 & 0.57225 & $-$1.00000 & 14.3 & 1 \\
        91 & HSCCL J092023.5+013443 & 2 & 140.098054 & 1.578876 & 0.6940 & 0.69388 & $-$1.00000 & 43.3 & 1 \\
        91 & HSCCL J092115.5+013256 & 2 & 140.314757 & 1.549127 & 0.6949 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        92 & HSCCL J234924.1+033427 & 2 & 357.350366 & 3.574329 & 0.9380 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        92 & HSCCL J234943.7+032639 & 2 & 357.431901 & 3.444181 & 0.9380 & $-$1.00000 & $-$1.00000 & 23.5 & 1 \\
        93 & HSCCL J225633.6+035127 & 2 & 344.139960 & 3.857524 & 0.6584 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        93 & HSCCL J225704.0+035301 & 2 & 344.266840 & 3.883640 & 0.6593 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        94 & HSCCL J002327.3+005547 & 2 & 5.863572 & 0.929910 & 0.7564 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        94 & HSCCL J002409.7+010135 & 2 & 6.040333 & 1.026503 & 0.7564 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        95 & HSCCL J092446.3-004244 & 2 & 141.192893 & $-$0.712409 & 0.6924 & $-$1.00000 & $-$1.00000 & 15.6 & 1 \\
        95 & HSCCL J092506.3-003820 & 2 & 141.276126 & $-$0.639046 & 0.6900 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        96 & HSCCL J141833.2-003150 & 2 & 214.638265 & $-$0.530802 & 0.6000 & $-$1.00000 & 0.57920 & 17.9 & 1 \\
        96 & HSCCL J141902.8-003515 & 2 & 214.761568 & $-$0.587593 & 0.5676 & $-$1.00000 & 0.57648 & 10.4 & 1 \\
        97 & HSCCL J012436.1+003422 & 2 & 21.150487 & 0.572970 & 0.5093 & 0.51706 & $-$1.00000 & 12.6 & 1 \\
        97 & HSCCL J012450.6+004342 & 2 & 21.210648 & 0.728424 & 0.5160 & 0.51503 & $-$1.00000 & 14.0 & 1 \\
        98 & HSCCL J085055.9-000930 & 2 & 132.732974 & $-$0.158558 & 0.8910 & $-$1.00000 & $-$1.00000 & 44.1 & 1 \\
        98 & HSCCL J085119.5-000008 & 2 & 132.831194 & $-$0.002302 & 0.8921 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        99 & HSCCL J233154.2+024058 & 2 & 352.975706 & 2.683022 & 0.5523 & 0.55272 & $-$1.00000 & 29.4 & 1 \\
        99 & HSCCL J233203.2+022712 & 2 & 353.013324 & 2.453581 & 0.5524 & 0.55078 & $-$1.00000 & 10.1 & 1 \\
        100 & HSCCL J130222.6+012754 & 2 & 195.594243 & 1.465063 & 0.7420 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        100 & HSCCL J130248.9+012735 & 2 & 195.703840 & 1.459857 & 0.7402 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        101 & HSCCL J120820.1+002630 & 2 & 182.083956 & 0.441701 & 0.5960 & 0.60933 & $-$1.00000 & 12.3 & 1 \\
        101 & HSCCL J120903.1+002442 & 2 & 182.262937 & 0.411916 & 0.6080 & 0.60991 & 0.61045 & 24.4 & 1 \\
        102 & HSCCL J090043.2+023102 & 2 & 135.180093 & 2.517337 & 0.8189 & $-$1.00000 & $-$1.00000 & 22.0 & 1 \\
        102 & HSCCL J090101.6+023651 & 2 & 135.256658 & 2.614339 & 0.8200 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        103 & HSCCL J021944.8+021408 & 2 & 34.936660 & 2.235558 & 0.9100 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        103 & HSCCL J022007.9+022054 & 2 & 35.032966 & 2.348491 & 0.9080 & $-$1.00000 & $-$1.00000 & 20.5 & 1 \\
        104 & HSCCL J104107.8+023832 & 2 & 160.282554 & 2.642399 & 0.5943 & 0.60029 & $-$1.00000 & 10.5 & 1 \\
        104 & HSCCL J104112.6+024642 & 2 & 160.302660 & 2.778500 & 0.6060 & 0.60200 & $-$1.00000 & 20.2 & 1 \\
        105 & HSCCL J020144.9-032409 & 2 & 30.437206 & $-$3.402622 & 0.5718 & 0.57245 & $-$1.00000 & 13.9 & 1 \\
        105 & HSCCL J020245.0-032754 & 2 & 30.687302 & $-$3.465089 & 0.5733 & $-$1.00000 & $-$1.00000 & 19.5 & 1 \\
        106 & HSCCL J023001.1+025650 & 2 & 37.504568 & 2.947240 & 0.5035 & 0.50734 & $-$1.00000 & 22.7 & 1 \\
        106 & HSCCL J023044.6+030501 & 2 & 37.685797 & 3.083768 & 0.5060 & $-$1.00000 & $-$1.00000 & 11.4 & 1 \\
        107 & HSCCL J125812.7+044222 & 2 & 194.552829 & 4.706187 & 0.8517 & $-$1.00000 & $-$1.00000 & 11.1 & 1 \\
        107 & HSCCL J125818.5+044909 & 2 & 194.576937 & 4.819359 & 0.8520 & $-$1.00000 & $-$1.00000 & 18.5 & 1 \\
        108 & HSCCL J003937.4+001056 & 2 & 9.905975 & 0.182239 & 0.5400 & $-$1.00000 & $-$1.00000 & 21.2 & 1 \\
        108 & HSCCL J003952.2+001704 & 2 & 9.967637 & 0.284617 & 0.5400 & 0.55582 & $-$1.00000 & 12.7 & 1 \\
        109 & HSCCL J085231.2+041912 & 3 & 133.130110 & 4.320083 & 0.5508 & 0.55301 & $-$1.00000 & 18.4 & 1 \\
        109 & HSCCL J085253.7+042035 & 3 & 133.223888 & 4.343109 & 0.5559 & 0.55275 & $-$1.00000 & 12.6 & 1 \\
        109 & HSCCL J085339.2+042038 & 3 & 133.413283 & 4.344114 & 0.5536 & 0.55394 & $-$1.00000 & 26.0 & 1 \\
        110 & HSCCL J023152.5-004421 & 2 & 37.968624 & $-$0.739172 & 0.6483 & $-$1.00000 & $-$1.00000 & 13.3 & $-$1 \\
        110 & HSCCL J023219.7-005454 & 2 & 38.082128 & $-$0.915183 & 0.6500 & $-$1.00000 & $-$1.00000 & 16.3 & 1 \\
        111 & HSCCL J101554.7+012204 & 2 & 153.977954 & 1.367818 & 0.9796 & $-$1.00000 & $-$1.00000 & 28.0 & 1 \\
        111 & HSCCL J101611.5+013154 & 2 & 154.048098 & 1.531928 & 0.9821 & $-$1.00000 & $-$1.00000 & 20.6 & 1 \\
        112 & HSCCL J103313.0+020619 & 2 & 158.304068 & 2.105467 & 0.5219 & 0.53657 & $-$1.00000 & 12.9 & 1 \\
        112 & HSCCL J103325.6+021328 & 2 & 158.356542 & 2.224696 & 0.5333 & 0.53439 & $-$1.00000 & 15.3 & 1 \\
        113 & HSCCL J091422.2+001323 & 2 & 138.592370 & 0.223140 & 0.7131 & $-$1.00000 & $-$1.00000 & 15.6 & 1 \\
        113 & HSCCL J091454.6+001009 & 2 & 138.727547 & 0.169403 & 0.7109 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        114 & HSCCL J155757.2+422329 & 2 & 239.488169 & 42.391627 & 0.8780 & 0.86411 & $-$1.00000 & 13.0 & 1 \\
        114 & HSCCL J155854.0+422327 & 2 & 239.724886 & 42.391055 & 0.8801 & $-$1.00000 & 0.86507 & 11.2 & 1 \\
        115 & HSCCL J160404.9+423843 & 2 & 241.020246 & 42.645436 & 0.6414 & $-$1.00000 & 0.67130 & 13.6 & 1 \\
        115 & HSCCL J160421.9+423107 & 2 & 241.091366 & 42.518853 & 0.6580 & $-$1.00000 & 0.66874 & 13.5 & 1 \\
        116 & HSCCL J022921.9-001211 & 2 & 37.341166 & $-$0.203130 & 0.6400 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        116 & HSCCL J022933.1-002017 & 2 & 37.387850 & $-$0.338229 & 0.6421 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        117 & HSCCL J092215.9-000711 & 2 & 140.566366 & $-$0.119964 & 0.8132 & $-$1.00000 & $-$1.00000 & 23.2 & 1 \\
        117 & HSCCL J092238.9-001405 & 2 & 140.661975 & $-$0.234973 & 0.8119 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        118 & HSCCL J013025.3-002924 & 2 & 22.605434 & $-$0.490171 & 0.5187 & 0.52428 & $-$1.00000 & 11.8 & 1 \\
        118 & HSCCL J013102.9-002444 & 2 & 22.762128 & $-$0.412396 & 0.5241 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        119 & HSCCL J140729.6+032146 & 2 & 211.873405 & 3.362995 & 0.5363 & $-$1.00000 & $-$1.00000 & 10.7 & 1 \\
        119 & HSCCL J140741.4+032712 & 2 & 211.922594 & 3.453393 & 0.5339 & 0.53576 & $-$1.00000 & 11.7 & 1 \\
        120 & HSCCL J084135.6-000508 & 2 & 130.398443 & $-$0.085558 & 0.5099 & $-$1.00000 & $-$1.00000 & 15.0 & 1 \\
        120 & HSCCL J084144.0+000136 & 2 & 130.433174 & 0.026792 & 0.5169 & 0.50738 & $-$1.00000 & 14.1 & 1 \\
        121 & HSCCL J083951.4+035420 & 2 & 129.964234 & 3.905619 & 0.8511 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        121 & HSCCL J084012.4+034739 & 2 & 130.051812 & 3.794200 & 0.8479 & $-$1.00000 & $-$1.00000 & 17.8 & 1 \\
        122 & HSCCL J103514.2+013242 & 2 & 158.809242 & 1.545162 & 0.6012 & 0.62604 & $-$1.00000 & 30.1 & 1 \\
        122 & HSCCL J103520.9+012023 & 2 & 158.836949 & 1.339814 & 0.6021 & 0.62579 & $-$1.00000 & 20.1 & 1 \\
        123 & HSCCL J143429.4-010520 & 2 & 218.622355 & $-$1.089034 & 0.5234 & 0.52662 & 0.52658 & 35.2 & 1 \\
        123 & HSCCL J143444.4-012201 & 2 & 218.684843 & $-$1.367044 & 0.5360 & 0.52675 & $-$1.00000 & 10.1 & 1 \\
        124 & HSCCL J021349.6+011431 & 2 & 33.456686 & 1.242096 & 0.9327 & $-$1.00000 & $-$1.00000 & 11.8 & $-$1 \\
        124 & HSCCL J021423.2+011852 & 2 & 33.596566 & 1.314461 & 0.9361 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        125 & HSCCL J222229.2-000517 & 2 & 335.621478 & $-$0.088073 & 0.8841 & $-$1.00000 & $-$1.00000 & 15.0 & 1 \\
        125 & HSCCL J222252.1-000618 & 2 & 335.717261 & $-$0.105187 & 0.8872 & $-$1.00000 & $-$1.00000 & 17.1 & 1 \\
        126 & HSCCL J143120.6+025154 & 2 & 217.835867 & 2.865004 & 0.7776 & $-$1.00000 & 0.76820 & 10.4 & 1 \\
        126 & HSCCL J143131.3+025549 & 2 & 217.880226 & 2.930306 & 0.7640 & $-$1.00000 & 0.76522 & 13.7 & 1 \\
        127 & HSCCL J100852.5+031443 & 2 & 152.218863 & 3.245369 & 0.8280 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        127 & HSCCL J100902.1+030417 & 2 & 152.258668 & 3.071573 & 0.8300 & $-$1.00000 & $-$1.00000 & 23.2 & 1 \\
        128 & HSCCL J223311.6+031917 & 2 & 338.298176 & 3.321639 & 0.8020 & $-$1.00000 & $-$1.00000 & 12.6 & $-$1 \\
        128 & HSCCL J223327.9+030755 & 2 & 338.366443 & 3.132037 & 0.8040 & $-$1.00000 & $-$1.00000 & 13.4 & 1 \\
        129 & HSCCL J143533.7-010736 & 3 & 218.890576 & $-$1.126721 & 0.5249 & $-$1.00000 & 0.52916 & 10.2 & 1 \\
        129 & HSCCL J143537.5-013103 & 3 & 218.906172 & $-$1.517601 & 0.5391 & 0.52920 & $-$1.00000 & 11.3 & 1 \\
        129 & HSCCL J143611.8-012008 & 3 & 219.049332 & $-$1.335618 & 0.5169 & $-$1.00000 & 0.52933 & 35.4 & 1 \\
        130 & HSCCL J134240.5+005222 & 2 & 205.668605 & 0.872845 & 0.5187 & 0.51614 & $-$1.00000 & 19.4 & 1 \\
        130 & HSCCL J134251.5+005719 & 2 & 205.714597 & 0.955512 & 0.5209 & 0.51590 & $-$1.00000 & 11.2 & 1 \\
        131 & HSCCL J113057.3+042236 & 2 & 172.738816 & 4.376850 & 0.7911 & $-$1.00000 & $-$1.00000 & 11.6 & $-$1 \\
        131 & HSCCL J113141.1+042611 & 2 & 172.921402 & 4.436414 & 0.7906 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        132 & HSCCL J085833.3+041920 & 2 & 134.638831 & 4.322240 & 0.9460 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        132 & HSCCL J085920.5+041615 & 2 & 134.835283 & 4.271083 & 0.9460 & $-$1.00000 & $-$1.00000 & 21.4 & 1 \\
        133 & HSCCL J000932.0+035810 & 2 & 2.383451 & 3.969500 & 0.9520 & $-$1.00000 & $-$1.00000 & 23.6 & 1 \\
        133 & HSCCL J001011.9+035248 & 2 & 2.549563 & 3.880106 & 0.9527 & $-$1.00000 & $-$1.00000 & 29.2 & 1 \\
        134 & HSCCL J103900.3+024316 & 2 & 159.751390 & 2.721303 & 0.8443 & $-$1.00000 & $-$1.00000 & 23.0 & 1 \\
        134 & HSCCL J103947.8+024109 & 2 & 159.949021 & 2.686051 & 0.8460 & $-$1.00000 & $-$1.00000 & 21.3 & 1 \\
        135 & HSCCL J133760.0+032024 & 2 & 204.499915 & 3.340162 & 0.7379 & $-$1.00000 & $-$1.00000 & 14.4 & 1 \\
        135 & HSCCL J133853.8+031618 & 2 & 204.724320 & 3.271832 & 0.7385 & $-$1.00000 & $-$1.00000 & 14.0 & 1 \\
        136 & HSCCL J091019.8-004806 & 2 & 137.582297 & $-$0.801908 & 0.5264 & 0.52287 & $-$1.00000 & 13.7 & 1 \\
        136 & HSCCL J091028.3-005638 & 2 & 137.618013 & $-$0.943891 & 0.5215 & $-$1.00000 & $-$1.00000 & 12.0 & $-$1 \\
        137 & HSCCL J143959.6-004241 & 2 & 219.998163 & $-$0.711587 & 0.5309 & $-$1.00000 & 0.53903 & 13.2 & 1 \\
        137 & HSCCL J143960.0-002746 & 2 & 219.999971 & $-$0.462795 & 0.5545 & 0.55621 & 0.53854 & 12.0 & 1 \\
        138 & HSCCL J092235.9+000103 & 2 & 140.649469 & 0.017752 & 0.8033 & $-$1.00000 & $-$1.00000 & 12.1 & $-$1 \\
        138 & HSCCL J092253.8-000140 & 2 & 140.724198 & $-$0.027848 & 0.8056 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        139 & HSCCL J144217.0+002624 & 2 & 220.570910 & 0.440002 & 0.5423 & $-$1.00000 & $-$1.00000 & 11.6 & $-$1 \\
        139 & HSCCL J144245.6+003056 & 2 & 220.690143 & 0.515746 & 0.5435 & $-$1.00000 & $-$1.00000 & 15.0 & 1 \\
        140 & HSCCL J123006.7+022224 & 2 & 187.528069 & 2.373462 & 0.5896 & 0.60366 & $-$1.00000 & 19.5 & 1 \\
        140 & HSCCL J123033.2+022745 & 2 & 187.638334 & 2.462587 & 0.5880 & 0.60341 & $-$1.00000 & 12.5 & 1 \\
        141 & HSCCL J101223.4+030320 & 2 & 153.097624 & 3.055620 & 0.8897 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        141 & HSCCL J101243.7+030044 & 2 & 153.181898 & 3.012259 & 0.8921 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        142 & HSCCL J142634.7+005900 & 2 & 216.644434 & 0.983430 & 0.5937 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        142 & HSCCL J142645.5+005107 & 2 & 216.689559 & 0.852096 & 0.6022 & 0.59327 & 0.59166 & 19.4 & 1 \\
        143 & HSCCL J101305.9+011846 & 2 & 153.274766 & 1.312808 & 0.8471 & $-$1.00000 & $-$1.00000 & 13.6 & $-$1 \\
        143 & HSCCL J101319.2+012821 & 2 & 153.329882 & 1.472585 & 0.8480 & $-$1.00000 & $-$1.00000 & 11.7 & $-$1 \\
        144 & HSCCL J133457.4+001531 & 2 & 203.739137 & 0.258832 & 0.8832 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        144 & HSCCL J133527.7+001859 & 2 & 203.865462 & 0.316654 & 0.8860 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        145 & HSCCL J095138.6+044214 & 2 & 147.911014 & 4.704139 & 0.7423 & $-$1.00000 & $-$1.00000 & 15.5 & 1 \\
        145 & HSCCL J095214.0+043704 & 2 & 148.058471 & 4.617883 & 0.7401 & $-$1.00000 & $-$1.00000 & 15.8 & 1 \\
        146 & HSCCL J122013.0-002423 & 2 & 185.054219 & $-$0.406519 & 0.6689 & 0.67849 & $-$1.00000 & 18.6 & 1 \\
        146 & HSCCL J122034.9-002604 & 2 & 185.145432 & $-$0.434711 & 0.6733 & 0.67988 & $-$1.00000 & 10.7 & 1 \\
        147 & HSCCL J143546.8-012427 & 2 & 218.945022 & $-$1.407740 & 0.7910 & $-$1.00000 & 0.76655 & 10.3 & 1 \\
        147 & HSCCL J143558.6-011837 & 2 & 218.994317 & $-$1.310459 & 0.7757 & $-$1.00000 & 0.76754 & 13.6 & 1 \\
        148 & HSCCL J222733.7-002233 & 2 & 336.890528 & $-$0.375933 & 0.6436 & 0.65696 & $-$1.00000 & 19.8 & 1 \\
        148 & HSCCL J222812.8-001911 & 2 & 337.053350 & $-$0.319969 & 0.6559 & $-$1.00000 & $-$1.00000 & 13.5 & 1 \\
        149 & HSCCL J145020.5-012037 & 2 & 222.585445 & $-$1.343837 & 0.5426 & 0.52505 & $-$1.00000 & 11.7 & $-$1 \\
        149 & HSCCL J145042.7-010844 & 2 & 222.677849 & $-$1.145591 & 0.5439 & 0.52644 & $-$1.00000 & 11.8 & $-$1 \\
        150 & HSCCL J133025.6+002325 & 2 & 202.606579 & 0.390362 & 0.8467 & $-$1.00000 & $-$1.00000 & 13.5 & 1 \\
        150 & HSCCL J133049.1+002942 & 2 & 202.704714 & 0.495010 & 0.8487 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        151 & HSCCL J021302.0-013209 & 2 & 33.258261 & $-$1.535920 & 0.5723 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        151 & HSCCL J021317.6-014018 & 2 & 33.323206 & $-$1.671748 & 0.5585 & 0.56955 & $-$1.00000 & 16.0 & 1 \\
        152 & HSCCL J002848.3+042721 & 2 & 7.201440 & 4.455931 & 0.7780 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        152 & HSCCL J002900.6+042901 & 2 & 7.252312 & 4.483807 & 0.7784 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        153 & HSCCL J104222.5+040820 & 2 & 160.593573 & 4.138925 & 0.7706 & $-$1.00000 & $-$1.00000 & 14.8 & 1 \\
        153 & HSCCL J104229.3+040005 & 2 & 160.622050 & 4.001618 & 0.7690 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        154 & HSCCL J225904.5+004747 & 2 & 344.768727 & 0.796561 & 0.8407 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        154 & HSCCL J225946.9+004031 & 2 & 344.945277 & 0.675553 & 0.8420 & $-$1.00000 & $-$1.00000 & 11.8 & $-$1 \\
        155 & HSCCL J161043.9+434140 & 2 & 242.682876 & 43.694551 & 0.6882 & 0.67914 & $-$1.00000 & 13.5 & 1 \\
        155 & HSCCL J161048.6+433250 & 2 & 242.702541 & 43.547435 & 0.6820 & 0.67418 & 0.68160 & 14.6 & 1 \\
        156 & HSCCL J113115.6+023137 & 2 & 172.814817 & 2.527013 & 0.7860 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        156 & HSCCL J113146.9+022420 & 2 & 172.945439 & 2.405608 & 0.7902 & 0.78752 & $-$1.00000 & 17.8 & 1 \\
        157 & HSCCL J021456.0-030940 & 2 & 33.733509 & $-$3.161343 & 0.7670 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        157 & HSCCL J021520.4-032211 & 2 & 33.834948 & $-$3.369881 & 0.7684 & $-$1.00000 & $-$1.00000 & 30.4 & 1 \\
        158 & HSCCL J092844.9-013434 & 2 & 142.186988 & $-$1.576355 & 0.8089 & $-$1.00000 & $-$1.00000 & 21.0 & 1 \\
        158 & HSCCL J092923.3-014240 & 2 & 142.347232 & $-$1.711212 & 0.8101 & 0.61460 & $-$1.00000 & 10.4 & $-$1 \\
        159 & HSCCL J093025.6+005810 & 2 & 142.606625 & 0.969526 & 0.6420 & $-$1.00000 & $-$1.00000 & 12.2 & $-$1 \\
        159 & HSCCL J093124.8+005836 & 2 & 142.853190 & 0.976809 & 0.6432 & $-$1.00000 & $-$1.00000 & 13.2 & $-$1 \\
        160 & HSCCL J101826.1+011854 & 2 & 154.608701 & 1.315016 & 0.8311 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        160 & HSCCL J101836.0+012725 & 2 & 154.650132 & 1.456979 & 0.8316 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        161 & HSCCL J103155.3+020544 & 2 & 157.980339 & 2.095759 & 0.7020 & $-$1.00000 & $-$1.00000 & 15.1 & 1 \\
        161 & HSCCL J103216.0+021157 & 2 & 158.066667 & 2.199173 & 0.7001 & $-$1.00000 & $-$1.00000 & 12.0 & 1 \\
        162 & HSCCL J135641.8+022704 & 2 & 209.174068 & 2.451351 & 0.7320 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        162 & HSCCL J135714.4+022619 & 2 & 209.309849 & 2.438706 & 0.7328 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        163 & HSCCL J145039.2-013932 & 2 & 222.663180 & $-$1.659106 & 0.5440 & 0.54623 & $-$1.00000 & 22.0 & 1 \\
        163 & HSCCL J145118.9-013533 & 2 & 222.828765 & $-$1.592661 & 0.5486 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        164 & HSCCL J114226.0-004913 & 2 & 175.608407 & $-$0.820301 & 0.5820 & 0.59032 & $-$1.00000 & 10.1 & 1 \\
        164 & HSCCL J114227.6-005756 & 2 & 175.615005 & $-$0.965809 & 0.5898 & $-$1.00000 & $-$1.00000 & 13.0 & $-$1 \\
        165 & HSCCL J105812.2-010244 & 2 & 164.550625 & $-$1.045753 & 0.8760 & $-$1.00000 & $-$1.00000 & 23.9 & 1 \\
        165 & HSCCL J105849.6-010845 & 2 & 164.706565 & $-$1.145964 & 0.8728 & $-$1.00000 & $-$1.00000 & 22.2 & 1 \\
        166 & HSCCL J145921.9+030920 & 2 & 224.841049 & 3.155697 & 0.6380 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        166 & HSCCL J145952.9+031027 & 2 & 224.970512 & 3.174288 & 0.6400 & 0.60175 & $-$1.00000 & 12.4 & $-$1 \\
        167 & HSCCL J100106.7+005653 & 4 & 150.277986 & 0.948316 & 0.8542 & $-$1.00000 & 0.86837 & 16.4 & 1 \\
        167 & HSCCL J100133.0+005022 & 4 & 150.387350 & 0.839686 & 0.8706 & $-$1.00000 & 0.86976 & 19.9 & 1 \\
        167 & HSCCL J100143.6+004403 & 4 & 150.431852 & 0.734418 & 0.8579 & $-$1.00000 & 0.87008 & 14.2 & 1 \\
        167 & HSCCL J100152.4+005347 & 4 & 150.468351 & 0.896408 & 0.8740 & $-$1.00000 & 0.87285 & 20.3 & 1 \\
        168 & HSCCL J130806.7+025732 & 2 & 197.028089 & 2.959098 & 0.6300 & 0.64816 & $-$1.00000 & 13.9 & 1 \\
        168 & HSCCL J130838.8+030451 & 2 & 197.161565 & 3.080964 & 0.6320 & $-$1.00000 & $-$1.00000 & 13.6 & 1 \\
        169 & HSCCL J111934.9+031811 & 2 & 169.895328 & 3.303277 & 0.6300 & $-$1.00000 & $-$1.00000 & 10.2 & 1 \\
        169 & HSCCL J112003.0+032132 & 2 & 170.012469 & 3.358969 & 0.6300 & 0.60752 & $-$1.00000 & 11.9 & 1 \\
        170 & HSCCL J155018.5+430437 & 2 & 237.577151 & 43.077136 & 0.7677 & 0.76754 & 0.76681 & 13.2 & 1 \\
        170 & HSCCL J155039.1+430729 & 2 & 237.662867 & 43.124970 & 0.7622 & $-$1.00000 & 0.76666 & 18.1 & 1 \\
        171 & HSCCL J163323.5+431606 & 2 & 248.348072 & 43.268512 & 0.5420 & $-$1.00000 & $-$1.00000 & 22.2 & 1 \\
        171 & HSCCL J163327.9+432909 & 2 & 248.366203 & 43.485956 & 0.5417 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        172 & HSCCL J221215.9+001346 & 2 & 333.066269 & 0.229687 & 0.5344 & 0.53040 & $-$1.00000 & 16.5 & 1 \\
        172 & HSCCL J221233.9+000128 & 2 & 333.141425 & 0.024478 & 0.5341 & 0.52850 & $-$1.00000 & 10.7 & 1 \\
        173 & HSCCL J103638.6+025530 & 2 & 159.160807 & 2.925058 & 0.9429 & $-$1.00000 & $-$1.00000 & 14.7 & $-$1 \\
        173 & HSCCL J103705.7+030149 & 2 & 159.273829 & 3.030362 & 0.9420 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        174 & HSCCL J105501.9-000214 & 2 & 163.758096 & $-$0.037435 & 0.8046 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        174 & HSCCL J105519.8+000036 & 2 & 163.832651 & 0.010250 & 0.8009 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        175 & HSCCL J113124.5+022154 & 3 & 172.852020 & 2.365138 & 0.7781 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        175 & HSCCL J113126.4+021546 & 3 & 172.860141 & 2.262883 & 0.7773 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        175 & HSCCL J113150.2+022733 & 3 & 172.959091 & 2.459181 & 0.7782 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        176 & HSCCL J105920.6+011107 & 2 & 164.835669 & 1.185539 & 0.6967 & 0.69032 & $-$1.00000 & 23.5 & 1 \\
        176 & HSCCL J105931.2+005454 & 2 & 164.879942 & 0.915195 & 0.6910 & $-$1.00000 & $-$1.00000 & 20.1 & 1 \\
        177 & HSCCL J020847.4-024045 & 2 & 32.197707 & $-$2.679339 & 0.5270 & $-$1.00000 & $-$1.00000 & 15.1 & 1 \\
        177 & HSCCL J020902.9-025152 & 2 & 32.262171 & $-$2.864472 & 0.5268 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        178 & HSCCL J100251.9+031427 & 2 & 150.716319 & 3.240904 & 0.5399 & 0.53598 & $-$1.00000 & 33.1 & 1 \\
        178 & HSCCL J100308.0+030637 & 2 & 150.783360 & 3.110315 & 0.5424 & 0.53531 & 0.53532 & 11.3 & 1 \\
        179 & HSCCL J100246.1+012356 & 2 & 150.691944 & 1.399098 & 0.6520 & $-$1.00000 & 0.66993 & 17.6 & 1 \\
        179 & HSCCL J100300.1+013151 & 2 & 150.750449 & 1.531021 & 0.6800 & 0.66918 & $-$1.00000 & 19.6 & 1 \\
        180 & HSCCL J134717.7+004127 & 2 & 206.823949 & 0.690895 & 0.5000 & 3.77006 & $-$1.00000 & 50.4 & 1 \\
        180 & HSCCL J134750.3+005623 & 2 & 206.959471 & 0.939974 & 0.5012 & 0.47904 & $-$1.00000 & 11.1 & 1 \\
        181 & HSCCL J144943.9+034345 & 2 & 222.433006 & 3.729356 & 0.6759 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        181 & HSCCL J145004.7+033645 & 2 & 222.519467 & 3.612727 & 0.6740 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        182 & HSCCL J124221.1+035414 & 2 & 190.588016 & 3.903944 & 0.6116 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        182 & HSCCL J124223.7+034554 & 2 & 190.598651 & 3.765051 & 0.6116 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        183 & HSCCL J225425.1-003155 & 2 & 343.604760 & $-$0.532126 & 0.6540 & $-$1.00000 & $-$1.00000 & 14.2 & $-$1 \\
        183 & HSCCL J225442.2-004101 & 2 & 343.675982 & $-$0.683631 & 0.6562 & 0.63688 & $-$1.00000 & 12.4 & 1 \\
        184 & HSCCL J021726.6+022658 & 2 & 34.360980 & 2.449589 & 0.9740 & $-$1.00000 & $-$1.00000 & 11.4 & $-$1 \\
        184 & HSCCL J021736.0+021956 & 2 & 34.400056 & 2.332347 & 0.9720 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        185 & HSCCL J222849.4+035909 & 2 & 337.205667 & 3.985879 & 0.5304 & 0.53998 & $-$1.00000 & 11.3 & 1 \\
        185 & HSCCL J222855.3+034557 & 2 & 337.230578 & 3.766063 & 0.5240 & 0.53864 & $-$1.00000 & 11.7 & 1 \\
        186 & HSCCL J142057.2+430019 & 2 & 215.238518 & 43.005347 & 0.7480 & 0.74825 & $-$1.00000 & 13.0 & 1 \\
        186 & HSCCL J142105.8+424903 & 2 & 215.274148 & 42.817538 & 0.7460 & 0.74621 & $-$1.00000 & 15.1 & 1 \\
        187 & HSCCL J112941.9+013304 & 5 & 172.424546 & 1.551273 & 0.8707 & $-$1.00000 & $-$1.00000 & 24.4 & 1 \\
        187 & HSCCL J113000.5+013907 & 5 & 172.502051 & 1.652022 & 0.8748 & $-$1.00000 & $-$1.00000 & 26.6 & 1 \\
        187 & HSCCL J113002.1+014937 & 5 & 172.508684 & 1.827038 & 0.8736 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        187 & HSCCL J113014.5+012122 & 5 & 172.560608 & 1.356164 & 0.8774 & $-$1.00000 & $-$1.00000 & 18.8 & 1 \\
        187 & HSCCL J113018.8+013139 & 5 & 172.578385 & 1.527614 & 0.8769 & $-$1.00000 & $-$1.00000 & 12.7 & 1 \\
        188 & HSCCL J103712.6-010119 & 2 & 159.302402 & $-$1.022122 & 0.7188 & 0.67383 & $-$1.00000 & 16.4 & 1 \\
        188 & HSCCL J103757.6-010021 & 2 & 159.489831 & $-$1.005902 & 0.7179 & $-$1.00000 & $-$1.00000 & 13.4 & 1 \\
        189 & HSCCL J010110.2+022942 & 2 & 15.292471 & 2.495079 & 0.5507 & 0.53379 & $-$1.00000 & 10.7 & $-$1 \\
        189 & HSCCL J010141.6+023548 & 2 & 15.423497 & 2.596844 & 0.5481 & 0.53254 & $-$1.00000 & 21.5 & 1 \\
        190 & HSCCL J011006.7+011033 & 2 & 17.528017 & 1.175925 & 0.9541 & $-$1.00000 & $-$1.00000 & 17.6 & 1 \\
        190 & HSCCL J011024.7+011237 & 2 & 17.603119 & 1.210398 & 0.9501 & $-$1.00000 & $-$1.00000 & 26.6 & 1 \\
        191 & HSCCL J100336.5+011123 & 2 & 150.901941 & 1.189763 & 0.7283 & $-$1.00000 & 0.74920 & 15.4 & 1 \\
        191 & HSCCL J100402.6+010551 & 2 & 151.010985 & 1.097762 & 0.7420 & $-$1.00000 & 0.75169 & 22.3 & 1 \\
        192 & HSCCL J121319.3+022013 & 3 & 183.330539 & 2.337000 & 0.8522 & $-$1.00000 & $-$1.00000 & 13.5 & 1 \\
        192 & HSCCL J121332.9+022832 & 3 & 183.386971 & 2.475657 & 0.8469 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        192 & HSCCL J121344.4+022214 & 3 & 183.435024 & 2.370662 & 0.8500 & $-$1.00000 & $-$1.00000 & 16.0 & 1 \\
        193 & HSCCL J095604.2-002819 & 2 & 149.017677 & $-$0.471954 & 0.9174 & $-$1.00000 & $-$1.00000 & 10.5 & 1 \\
        193 & HSCCL J095632.8-003431 & 2 & 149.136744 & $-$0.575453 & 0.9160 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        194 & HSCCL J103018.0+000702 & 2 & 157.574817 & 0.117255 & 0.7491 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        194 & HSCCL J103037.4+000822 & 2 & 157.655859 & 0.139513 & 0.7460 & $-$1.00000 & $-$1.00000 & 14.4 & 1 \\
        195 & HSCCL J220959.2-005241 & 2 & 332.496614 & $-$0.878060 & 0.6500 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        195 & HSCCL J221025.1-004343 & 2 & 332.604383 & $-$0.728629 & 0.6480 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        196 & HSCCL J124048.0+000144 & 2 & 190.200113 & 0.028996 & 0.8084 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        196 & HSCCL J124100.0+001101 & 2 & 190.250187 & 0.183654 & 0.8082 & $-$1.00000 & $-$1.00000 & 38.4 & 1 \\
        197 & HSCCL J224349.8+032047 & 2 & 340.957689 & 3.346567 & 0.5380 & 0.54402 & $-$1.00000 & 12.3 & 1 \\
        197 & HSCCL J224353.0+030741 & 2 & 340.970893 & 3.128104 & 0.5409 & 0.54277 & $-$1.00000 & 15.7 & 1 \\
        198 & HSCCL J231513.9-001118 & 2 & 348.808107 & $-$0.188413 & 0.7520 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        198 & HSCCL J231601.9-000416 & 2 & 349.007893 & $-$0.071331 & 0.7687 & 0.75192 & $-$1.00000 & 13.8 & 1 \\
        199 & HSCCL J131449.4+010641 & 2 & 198.705932 & 1.111467 & 0.8115 & $-$1.00000 & $-$1.00000 & 34.5 & 1 \\
        199 & HSCCL J131459.0+011627 & 2 & 198.745728 & 1.274419 & 0.8094 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        200 & HSCCL J120022.5-001856 & 2 & 180.093876 & $-$0.315638 & 0.7988 & $-$1.00000 & 0.78784 & 16.3 & 1 \\
        200 & HSCCL J120113.8-002119 & 2 & 180.307569 & $-$0.355466 & 0.7820 & $-$1.00000 & 0.78656 & 10.4 & 1 \\
        201 & HSCCL J103044.9-004557 & 3 & 157.686998 & $-$0.766090 & 0.6460 & $-$1.00000 & $-$1.00000 & 14.0 & $-$1 \\
        201 & HSCCL J103108.0-010035 & 3 & 157.783389 & $-$1.009811 & 0.6452 & $-$1.00000 & $-$1.00000 & 11.6 & $-$1 \\
        201 & HSCCL J103124.4-003540 & 3 & 157.851754 & $-$0.594535 & 0.6471 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        202 & HSCCL J100501.3+015229 & 3 & 151.255453 & 1.874923 & 0.9246 & $-$1.00000 & 0.92935 & 19.2 & 1 \\
        202 & HSCCL J100501.5+015657 & 3 & 151.256245 & 1.949252 & 0.8924 & $-$1.00000 & 0.92407 & 18.4 & 1 \\
        202 & HSCCL J100514.1+015141 & 3 & 151.308648 & 1.861553 & 0.9039 & $-$1.00000 & 0.93081 & 15.8 & 1 \\
        203 & HSCCL J230315.9-000457 & 2 & 345.816110 & $-$0.082711 & 0.5262 & $-$1.00000 & $-$1.00000 & 11.1 & 1 \\
        203 & HSCCL J230354.8-000330 & 2 & 345.978219 & $-$0.058546 & 0.5214 & 0.52654 & $-$1.00000 & 18.6 & 1 \\
        204 & HSCCL J142925.7+032346 & 2 & 217.356986 & 3.396200 & 0.8799 & $-$1.00000 & 0.86545 & 14.9 & 1 \\
        204 & HSCCL J142947.9+032915 & 2 & 217.449476 & 3.487547 & 0.8721 & $-$1.00000 & 0.86671 & 15.2 & 1 \\
        205 & HSCCL J234343.8+014543 & 2 & 355.932694 & 1.762141 & 0.5200 & 0.52533 & $-$1.00000 & 10.2 & 1 \\
        205 & HSCCL J234435.2+015349 & 2 & 356.146580 & 1.897137 & 0.5256 & $-$1.00000 & $-$1.00000 & 12.0 & 1 \\
        206 & HSCCL J114029.9+030834 & 2 & 175.124772 & 3.142985 & 0.7420 & $-$1.00000 & $-$1.00000 & 20.1 & 1 \\
        206 & HSCCL J114041.0+032057 & 2 & 175.170631 & 3.349321 & 0.7400 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        207 & HSCCL J115207.4-005238 & 3 & 178.030909 & $-$0.877262 & 0.5896 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        207 & HSCCL J115307.4-005340 & 3 & 178.280954 & $-$0.894517 & 0.5899 & $-$1.00000 & 0.59030 & 23.9 & 1 \\
        207 & HSCCL J115351.9-005315 & 3 & 178.466144 & $-$0.887518 & 0.5820 & 0.58776 & $-$1.00000 & 12.0 & 1 \\
        208 & HSCCL J122108.1+042050 & 2 & 185.283628 & 4.347447 & 0.6300 & $-$1.00000 & $-$1.00000 & 38.2 & 1 \\
        208 & HSCCL J122148.8+041428 & 2 & 185.453286 & 4.241204 & 0.6300 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        209 & HSCCL J134406.7+001237 & 2 & 206.027938 & 0.210389 & 0.6952 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        209 & HSCCL J134436.2+001447 & 2 & 206.150644 & 0.246590 & 0.6960 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        210 & HSCCL J234501.1+023145 & 3 & 356.254722 & 2.529277 & 0.5446 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        210 & HSCCL J234514.9+023821 & 3 & 356.312264 & 2.639423 & 0.5420 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        210 & HSCCL J234536.8+022447 & 3 & 356.403128 & 2.413198 & 0.5403 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        211 & HSCCL J235109.9+005738 & 2 & 357.791298 & 0.960772 & 0.6707 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        211 & HSCCL J235132.6+005355 & 2 & 357.885655 & 0.898619 & 0.6700 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        212 & HSCCL J235009.3-000525 & 2 & 357.538787 & $-$0.090302 & 0.8740 & $-$1.00000 & $-$1.00000 & 11.5 & 1 \\
        212 & HSCCL J235024.3-000607 & 2 & 357.601212 & $-$0.102020 & 0.8696 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        213 & HSCCL J100811.3-012639 & 2 & 152.046895 & $-$1.444304 & 0.7947 & $-$1.00000 & $-$1.00000 & 18.8 & 1 \\
        213 & HSCCL J100821.3-012107 & 2 & 152.088948 & $-$1.352022 & 0.7947 & $-$1.00000 & $-$1.00000 & 18.7 & 1 \\
        214 & HSCCL J102003.6+034943 & 3 & 155.015028 & 3.828682 & 0.5420 & 0.53772 & $-$1.00000 & 11.4 & 1 \\
        214 & HSCCL J102029.6+040007 & 3 & 155.123320 & 4.001965 & 0.5440 & 0.54022 & $-$1.00000 & 12.5 & 1 \\
        214 & HSCCL J102041.4+034743 & 3 & 155.172562 & 3.795421 & 0.5340 & 0.53845 & $-$1.00000 & 36.4 & 1 \\
        215 & HSCCL J225827.4-001941 & 3 & 344.614212 & $-$0.328318 & 0.6759 & $-$1.00000 & $-$1.00000 & 12.3 & $-$1 \\
        215 & HSCCL J225843.5-002519 & 3 & 344.681090 & $-$0.422127 & 0.6742 & $-$1.00000 & $-$1.00000 & 13.6 & 1 \\
        215 & HSCCL J225905.4-001018 & 3 & 344.772373 & $-$0.171821 & 0.6740 & 0.65487 & $-$1.00000 & 11.5 & $-$1 \\
        216 & HSCCL J144603.3-003340 & 2 & 221.513565 & $-$0.561292 & 0.7581 & 0.74561 & $-$1.00000 & 14.1 & 1 \\
        216 & HSCCL J144611.6-004343 & 2 & 221.548494 & $-$0.728715 & 0.7646 & 0.74745 & $-$1.00000 & 13.0 & 1 \\
        217 & HSCCL J124256.3+041150 & 3 & 190.734529 & 4.197254 & 0.7952 & $-$1.00000 & $-$1.00000 & 12.2 & $-$1 \\
        217 & HSCCL J124312.2+040221 & 3 & 190.801002 & 4.039400 & 0.7944 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        217 & HSCCL J124337.0+040155 & 3 & 190.904125 & 4.032095 & 0.7949 & $-$1.00000 & $-$1.00000 & 17.9 & 1 \\
        218 & HSCCL J223541.8+004044 & 2 & 338.924085 & 0.679125 & 0.7716 & 0.77200 & $-$1.00000 & 11.3 & 1 \\
        218 & HSCCL J223618.0+003657 & 2 & 339.074933 & 0.615881 & 0.7721 & $-$1.00000 & $-$1.00000 & 20.0 & 1 \\
        219 & HSCCL J134422.4+011752 & 3 & 206.093137 & 1.297804 & 0.6948 & $-$1.00000 & $-$1.00000 & 16.1 & 1 \\
        219 & HSCCL J134452.9+013645 & 3 & 206.220550 & 1.612543 & 0.7040 & 0.69570 & $-$1.00000 & 15.1 & 1 \\
        219 & HSCCL J134500.2+012620 & 3 & 206.250785 & 1.439038 & 0.6960 & 0.69310 & $-$1.00000 & 13.7 & 1 \\
        220 & HSCCL J005313.0+010350 & 2 & 13.304168 & 1.064011 & 0.6390 & 0.63065 & $-$1.00000 & 12.9 & 1 \\
        220 & HSCCL J005324.2+011119 & 2 & 13.350709 & 1.188722 & 0.6304 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        221 & HSCCL J135623.1+423442 & 2 & 209.096254 & 42.578406 & 0.8470 & $-$1.00000 & $-$1.00000 & 12.5 & $-$1 \\
        221 & HSCCL J135633.0+424156 & 2 & 209.137672 & 42.699032 & 0.8455 & $-$1.00000 & $-$1.00000 & 11.8 & $-$1 \\
        222 & HSCCL J144937.0+011844 & 2 & 222.404370 & 1.312435 & 0.7320 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        222 & HSCCL J144951.6+011346 & 2 & 222.465041 & 1.229531 & 0.7300 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        223 & HSCCL J013426.0+022840 & 2 & 23.608421 & 2.477934 & 0.6200 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        223 & HSCCL J013436.5+021953 & 2 & 23.651949 & 2.331556 & 0.6200 & $-$1.00000 & $-$1.00000 & 44.5 & 1 \\
        224 & HSCCL J101314.4+044402 & 2 & 153.309923 & 4.734164 & 0.7998 & $-$1.00000 & $-$1.00000 & 19.4 & 1 \\
        224 & HSCCL J101321.1+044711 & 2 & 153.337976 & 4.786418 & 0.8028 & $-$1.00000 & $-$1.00000 & 15.3 & $-$1 \\
        225 & HSCCL J020819.5-015322 & 2 & 32.081242 & $-$1.889592 & 0.6953 & $-$1.00000 & $-$1.00000 & 18.2 & 1 \\
        225 & HSCCL J020852.4-015916 & 2 & 32.218509 & $-$1.987821 & 0.6976 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        226 & HSCCL J144942.2+020843 & 2 & 222.425910 & 2.145523 & 0.7400 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        226 & HSCCL J145007.4+020956 & 2 & 222.530901 & 2.165712 & 0.7380 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        227 & HSCCL J135421.1-005106 & 2 & 208.588103 & $-$0.851877 & 0.5980 & 0.59943 & $-$1.00000 & 20.8 & 1 \\
        227 & HSCCL J135518.6-004639 & 2 & 208.827389 & $-$0.777768 & 0.5980 & $-$1.00000 & $-$1.00000 & 21.1 & 1 \\
        228 & HSCCL J100300.2+005107 & 2 & 150.750707 & 0.852110 & 0.8440 & $-$1.00000 & 0.86159 & 12.8 & 1 \\
        228 & HSCCL J100307.4+005732 & 2 & 150.780705 & 0.959165 & 0.8762 & $-$1.00000 & 0.85927 & 17.3 & 1 \\
        229 & HSCCL J134406.7+025328 & 2 & 206.027886 & 2.891360 & 0.8052 & $-$1.00000 & $-$1.00000 & 13.7 & $-$1 \\
        229 & HSCCL J134437.8+024614 & 2 & 206.157512 & 2.770751 & 0.8080 & 0.80746 & $-$1.00000 & 16.3 & 1 \\
        230 & HSCCL J145207.0+022335 & 2 & 223.029245 & 2.393275 & 0.7420 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        230 & HSCCL J145234.4+023517 & 2 & 223.143377 & 2.588157 & 0.7420 & $-$1.00000 & $-$1.00000 & 10.3 & 1 \\
        231 & HSCCL J222132.3+012635 & 2 & 335.384569 & 1.443225 & 0.7780 & $-$1.00000 & $-$1.00000 & 22.7 & 1 \\
        231 & HSCCL J222136.7+013220 & 2 & 335.402864 & 1.539111 & 0.7760 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        232 & HSCCL J145519.6+022146 & 2 & 223.831543 & 2.362971 & 0.7300 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        232 & HSCCL J145546.8+023235 & 2 & 223.945131 & 2.543184 & 0.7300 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        233 & HSCCL J155849.9+425059 & 2 & 239.707760 & 42.849861 & 0.7508 & $-$1.00000 & 0.73840 & 13.0 & 1 \\
        233 & HSCCL J155928.3+425353 & 2 & 239.867967 & 42.898235 & 0.7600 & $-$1.00000 & 0.73734 & 28.1 & 1 \\
        234 & HSCCL J140804.7+005516 & 2 & 212.019713 & 0.921273 & 0.7788 & $-$1.00000 & $-$1.00000 & 10.9 & 1 \\
        234 & HSCCL J140858.2+005358 & 2 & 212.242580 & 0.899469 & 0.7800 & $-$1.00000 & $-$1.00000 & 15.2 & $-$1 \\
        235 & HSCCL J022349.3-001733 & 2 & 35.955411 & $-$0.292633 & 0.9340 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        235 & HSCCL J022354.8-000749 & 2 & 35.978360 & $-$0.130468 & 0.9350 & $-$1.00000 & $-$1.00000 & 23.7 & 1 \\
        236 & HSCCL J160445.8+424825 & 2 & 241.190820 & 42.807036 & 0.7560 & $-$1.00000 & 0.73299 & 13.4 & 1 \\
        236 & HSCCL J160521.3+424622 & 2 & 241.338589 & 42.773005 & 0.7412 & $-$1.00000 & 0.73027 & 27.7 & 1 \\
        237 & HSCCL J111547.8+043825 & 2 & 168.949198 & 4.640347 & 0.6739 & $-$1.00000 & $-$1.00000 & 23.0 & 1 \\
        237 & HSCCL J111619.3+044157 & 2 & 169.080611 & 4.699392 & 0.6734 & 0.64491 & $-$1.00000 & 14.1 & $-$1 \\
        238 & HSCCL J004352.6+005223 & 2 & 10.969297 & 0.873284 & 0.8267 & 0.83191 & $-$1.00000 & 21.7 & 1 \\
        238 & HSCCL J004410.6+005700 & 2 & 11.044022 & 0.950120 & 0.8347 & $-$1.00000 & $-$1.00000 & 23.6 & 1 \\
        239 & HSCCL J141011.9-002529 & 2 & 212.549656 & $-$0.424796 & 0.7037 & $-$1.00000 & 0.69037 & 20.8 & 1 \\
        239 & HSCCL J141044.3-002732 & 2 & 212.684517 & $-$0.458991 & 0.6970 & $-$1.00000 & 0.69367 & 27.3 & 1 \\
        240 & HSCCL J143251.2-013225 & 2 & 218.213310 & $-$1.540321 & 0.8477 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        240 & HSCCL J143256.6-012744 & 2 & 218.235957 & $-$1.462430 & 0.8440 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        241 & HSCCL J225745.8+022631 & 2 & 344.440670 & 2.441979 & 0.7720 & $-$1.00000 & $-$1.00000 & 42.6 & 1 \\
        241 & HSCCL J225746.5+021346 & 2 & 344.443604 & 2.229500 & 0.7702 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        242 & HSCCL J091748.6-013409 & 2 & 139.452517 & $-$1.569393 & 0.7320 & $-$1.00000 & $-$1.00000 & 23.7 & 1 \\
        242 & HSCCL J091755.6-014259 & 2 & 139.481713 & $-$1.716595 & 0.7300 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        243 & HSCCL J101942.7-004533 & 2 & 154.927744 & $-$0.759297 & 0.8660 & $-$1.00000 & $-$1.00000 & 24.4 & 1 \\
        243 & HSCCL J102024.5-004756 & 2 & 155.101904 & $-$0.799022 & 0.8636 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        244 & HSCCL J090651.9+030425 & 4 & 136.716264 & 3.073649 & 0.8129 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        244 & HSCCL J090718.9+025049 & 4 & 136.828542 & 2.846949 & 0.8112 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        244 & HSCCL J090746.8+030154 & 4 & 136.944892 & 3.031922 & 0.8120 & $-$1.00000 & $-$1.00000 & 11.7 & $-$1 \\
        244 & HSCCL J090754.3+024917 & 4 & 136.976125 & 2.821538 & 0.8094 & $-$1.00000 & $-$1.00000 & 12.6 & $-$1 \\
        245 & HSCCL J222547.6+001257 & 2 & 336.448382 & 0.216082 & 0.7300 & $-$1.00000 & $-$1.00000 & 13.9 & 1 \\
        245 & HSCCL J222623.4+001738 & 2 & 336.597545 & 0.294054 & 0.7360 & 0.72783 & $-$1.00000 & 15.6 & 1 \\
        246 & HSCCL J143832.2+024447 & 2 & 219.634367 & 2.746547 & 0.5978 & $-$1.00000 & $-$1.00000 & 12.9 & $-$1 \\
        246 & HSCCL J143851.4+024017 & 2 & 219.714258 & 2.671480 & 0.5954 & $-$1.00000 & $-$1.00000 & 16.3 & 1 \\
        247 & HSCCL J012056.4+002621 & 2 & 20.234820 & 0.439196 & 0.8148 & $-$1.00000 & $-$1.00000 & 13.9 & 1 \\
        247 & HSCCL J012058.4+002107 & 2 & 20.243487 & 0.352138 & 0.8140 & $-$1.00000 & $-$1.00000 & 16.8 & 1 \\
        248 & HSCCL J101746.8+042618 & 2 & 154.444845 & 4.438471 & 0.6500 & 0.66535 & $-$1.00000 & 29.2 & 1 \\
        248 & HSCCL J101818.9+042812 & 2 & 154.578592 & 4.470224 & 0.6684 & $-$1.00000 & $-$1.00000 & 15.2 & 1 \\
        249 & HSCCL J232632.8+004439 & 2 & 351.636743 & 0.744330 & 0.7920 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        249 & HSCCL J232633.7+003731 & 2 & 351.640241 & 0.625359 & 0.7866 & 0.79568 & $-$1.00000 & 14.8 & 1 \\
        250 & HSCCL J151522.4+433233 & 2 & 228.843178 & 43.542765 & 0.8220 & $-$1.00000 & $-$1.00000 & 18.2 & 1 \\
        250 & HSCCL J151553.0+433044 & 2 & 228.970952 & 43.512457 & 0.8200 & $-$1.00000 & $-$1.00000 & 12.6 & 1 \\
        251 & HSCCL J230818.1+011705 & 3 & 347.075223 & 1.284913 & 0.7369 & $-$1.00000 & $-$1.00000 & 12.7 & 1 \\
        251 & HSCCL J230857.1+011919 & 3 & 347.237873 & 1.322091 & 0.7297 & 0.73662 & $-$1.00000 & 15.3 & 1 \\
        251 & HSCCL J230949.3+011908 & 3 & 347.455547 & 1.318924 & 0.7359 & $-$1.00000 & $-$1.00000 & 13.7 & 1 \\
        252 & HSCCL J231332.6-003619 & 3 & 348.385831 & $-$0.605467 & 0.7460 & $-$1.00000 & $-$1.00000 & 11.8 & 1 \\
        252 & HSCCL J231400.8-003408 & 3 & 348.503139 & $-$0.568945 & 0.7431 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        252 & HSCCL J231412.3-002838 & 3 & 348.551147 & $-$0.477499 & 0.7460 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        253 & HSCCL J095941.6+023129 & 4 & 149.923449 & 2.524993 & 0.7140 & 0.73100 & 0.72961 & 35.3 & 1 \\
        253 & HSCCL J100021.3+022738 & 4 & 150.088721 & 2.460636 & 0.7191 & 0.72893 & 0.72837 & 10.8 & 1 \\
        253 & HSCCL J100028.4+024157 & 4 & 150.118370 & 2.699249 & 0.7140 & 0.70140 & 0.72785 & 10.1 & 1 \\
        253 & HSCCL J100041.9+025118 & 4 & 150.174673 & 2.855203 & 0.7081 & $-$1.00000 & 0.72808 & 10.6 & 1 \\
        254 & HSCCL J231436.6+023354 & 2 & 348.652500 & 2.565134 & 0.7380 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        254 & HSCCL J231513.1+023558 & 2 & 348.804659 & 2.599579 & 0.7400 & $-$1.00000 & $-$1.00000 & 14.2 & 1 \\
        255 & HSCCL J231831.7+003422 & 2 & 349.631913 & 0.573041 & 0.7460 & $-$1.00000 & $-$1.00000 & 33.8 & 1 \\
        255 & HSCCL J231856.7+003432 & 2 & 349.736269 & 0.575635 & 0.7460 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        256 & HSCCL J145325.2+020159 & 2 & 223.355027 & 2.033140 & 0.8424 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        256 & HSCCL J145326.3+015804 & 2 & 223.359607 & 1.967943 & 0.8442 & $-$1.00000 & $-$1.00000 & 14.5 & 1 \\
        257 & HSCCL J234442.3+025632 & 2 & 356.176129 & 2.942250 & 0.8492 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        257 & HSCCL J234518.6+024622 & 2 & 356.327382 & 2.772829 & 0.8500 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        258 & HSCCL J133448.2+024307 & 2 & 203.700841 & 2.718790 & 0.8600 & $-$1.00000 & $-$1.00000 & 13.7 & 1 \\
        258 & HSCCL J133500.3+023343 & 2 & 203.751205 & 2.562047 & 0.8574 & $-$1.00000 & $-$1.00000 & 11.4 & 1 \\
        259 & HSCCL J102238.9+040935 & 4 & 155.661939 & 4.159996 & 0.5813 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        259 & HSCCL J102302.3+041426 & 4 & 155.759598 & 4.240575 & 0.5816 & 0.60254 & $-$1.00000 & 13.6 & $-$1 \\
        259 & HSCCL J102327.9+040514 & 4 & 155.866066 & 4.087450 & 0.5840 & 0.60172 & $-$1.00000 & 17.1 & 1 \\
        259 & HSCCL J102351.5+040316 & 4 & 155.964525 & 4.054469 & 0.5820 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        260 & HSCCL J144515.2+441751 & 2 & 221.313324 & 44.297681 & 0.7957 & 0.81185 & $-$1.00000 & 21.2 & 1 \\
        260 & HSCCL J144612.8+442005 & 2 & 221.553153 & 44.334983 & 0.8154 & $-$1.00000 & $-$1.00000 & 24.3 & 1 \\
        261 & HSCCL J105056.2+041459 & 2 & 162.734208 & 4.249831 & 0.8598 & $-$1.00000 & $-$1.00000 & 14.5 & 1 \\
        261 & HSCCL J105113.2+040544 & 2 & 162.804962 & 4.095754 & 0.8587 & $-$1.00000 & $-$1.00000 & 14.3 & 1 \\
        262 & HSCCL J103028.5+023648 & 3 & 157.618578 & 2.613590 & 0.5320 & 0.53603 & $-$1.00000 & 12.0 & 1 \\
        262 & HSCCL J103036.2+022418 & 3 & 157.650920 & 2.405213 & 0.5350 & $-$1.00000 & $-$1.00000 & 12.5 & $-$1 \\
        262 & HSCCL J103051.9+024536 & 3 & 157.716314 & 2.760034 & 0.5279 & 0.53704 & $-$1.00000 & 11.7 & 1 \\
        263 & HSCCL J141958.4-004236 & 2 & 214.993286 & $-$0.710244 & 0.7976 & $-$1.00000 & 0.78679 & 13.6 & 1 \\
        263 & HSCCL J142025.2-004309 & 2 & 215.104969 & $-$0.719280 & 0.7874 & $-$1.00000 & 0.78592 & 21.4 & 1 \\
        264 & HSCCL J002939.9+010816 & 2 & 7.416168 & 1.137843 & 0.7260 & 0.71434 & $-$1.00000 & 22.0 & 1 \\
        264 & HSCCL J003016.4+011407 & 2 & 7.568361 & 1.235304 & 0.7070 & 0.71194 & $-$1.00000 & 14.6 & 1 \\
        265 & HSCCL J113125.1+011218 & 2 & 172.854394 & 1.205002 & 0.7200 & $-$1.00000 & $-$1.00000 & 14.0 & $-$1 \\
        265 & HSCCL J113210.5+010533 & 2 & 173.043622 & 1.092749 & 0.7240 & 0.72141 & $-$1.00000 & 12.0 & 1 \\
        266 & HSCCL J003138.0+025658 & 2 & 7.908176 & 2.949494 & 0.7740 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        266 & HSCCL J003201.3+025349 & 2 & 8.005417 & 2.896997 & 0.7740 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        267 & HSCCL J230302.5+002858 & 2 & 345.760361 & 0.482841 & 0.7678 & $-$1.00000 & $-$1.00000 & 12.0 & $-$1 \\
        267 & HSCCL J230324.5+002841 & 2 & 345.852240 & 0.478333 & 0.7696 & $-$1.00000 & $-$1.00000 & 17.3 & 1 \\
        268 & HSCCL J084739.3+034749 & 2 & 131.913662 & 3.797142 & 0.9000 & $-$1.00000 & $-$1.00000 & 20.3 & 1 \\
        268 & HSCCL J084740.0+033749 & 2 & 131.916570 & 3.630436 & 0.8981 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        269 & HSCCL J222548.3+054121 & 2 & 336.451103 & 5.689328 & 0.8959 & $-$1.00000 & $-$1.00000 & 11.7 & 1 \\
        269 & HSCCL J222604.9+054021 & 2 & 336.520346 & 5.672711 & 0.8935 & $-$1.00000 & $-$1.00000 & 15.9 & $-$1 \\
        270 & HSCCL J151107.7+432404 & 2 & 227.782045 & 43.401306 & 0.7791 & 0.78421 & $-$1.00000 & 13.5 & 1 \\
        270 & HSCCL J151145.6+432204 & 2 & 227.940116 & 43.367973 & 0.7875 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        271 & HSCCL J160242.4+442421 & 2 & 240.676637 & 44.406060 & 0.8115 & $-$1.00000 & 0.80615 & 11.5 & 1 \\
        271 & HSCCL J160308.6+442022 & 2 & 240.785984 & 44.339568 & 0.8015 & 0.80803 & 0.80623 & 17.1 & 1 \\
        272 & HSCCL J092910.5+041529 & 2 & 142.293733 & 4.258123 & 0.5422 & $-$1.00000 & $-$1.00000 & 35.2 & 1 \\
        272 & HSCCL J092939.8+041018 & 2 & 142.415899 & 4.171907 & 0.5441 & $-$1.00000 & $-$1.00000 & 13.2 & 1 \\
        273 & HSCCL J084248.1-001247 & 2 & 130.700525 & $-$0.213070 & 0.6587 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        273 & HSCCL J084252.8-001824 & 2 & 130.720126 & $-$0.306886 & 0.6552 & $-$1.00000 & $-$1.00000 & 16.8 & 1 \\
        274 & HSCCL J120816.4-001418 & 2 & 182.068379 & $-$0.238420 & 0.5323 & 0.53267 & 0.53360 & 22.8 & 1 \\
        274 & HSCCL J120851.0-000435 & 2 & 182.212442 & $-$0.076460 & 0.5440 & 0.53178 & $-$1.00000 & 10.8 & 1 \\
        275 & HSCCL J092419.7+030423 & 2 & 141.082273 & 3.073059 & 0.7340 & $-$1.00000 & $-$1.00000 & 16.5 & 1 \\
        275 & HSCCL J092441.6+025136 & 2 & 141.173175 & 2.860100 & 0.7341 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        276 & HSCCL J112924.5+022911 & 2 & 172.352105 & 2.486421 & 0.6754 & $-$1.00000 & $-$1.00000 & 14.7 & 1 \\
        276 & HSCCL J112949.8+021955 & 2 & 172.457578 & 2.332023 & 0.6750 & 0.67350 & $-$1.00000 & 13.2 & 1 \\
        277 & HSCCL J155106.8+421514 & 2 & 237.778261 & 42.253985 & 0.8331 & $-$1.00000 & $-$1.00000 & 12.0 & $-$1 \\
        277 & HSCCL J155126.3+421124 & 2 & 237.859537 & 42.190098 & 0.8332 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        278 & HSCCL J091854.0+031037 & 2 & 139.724844 & 3.177062 & 0.8705 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        278 & HSCCL J091923.4+031816 & 2 & 139.847419 & 3.304459 & 0.8692 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        279 & HSCCL J093418.9+020834 & 2 & 143.578729 & 2.142937 & 0.5062 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        279 & HSCCL J093447.9+021515 & 2 & 143.699644 & 2.254356 & 0.5053 & $-$1.00000 & $-$1.00000 & 32.8 & 1 \\
        280 & HSCCL J021948.6-021717 & 2 & 34.952413 & $-$2.288112 & 0.5468 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        280 & HSCCL J022042.4-022200 & 2 & 35.176712 & $-$2.366796 & 0.5514 & 0.54612 & $-$1.00000 & 15.5 & 1 \\
        281 & HSCCL J150458.0+425720 & 2 & 226.241510 & 42.955681 & 0.8635 & $-$1.00000 & $-$1.00000 & 20.9 & 1 \\
        281 & HSCCL J150506.0+425142 & 2 & 226.275024 & 42.861798 & 0.8724 & 0.86526 & $-$1.00000 & 22.1 & 1 \\
        282 & HSCCL J103123.1+005536 & 2 & 157.846226 & 0.926836 & 0.7359 & $-$1.00000 & $-$1.00000 & 35.4 & 1 \\
        282 & HSCCL J103152.9+004804 & 2 & 157.970356 & 0.801354 & 0.7339 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        283 & HSCCL J143608.8-013133 & 2 & 219.036460 & $-$1.525838 & 0.7790 & $-$1.00000 & 0.78510 & 13.5 & 1 \\
        283 & HSCCL J143622.4-012749 & 2 & 219.093408 & $-$1.463824 & 0.7909 & $-$1.00000 & 0.78778 & 11.1 & 1 \\
        284 & HSCCL J120119.0+011659 & 2 & 180.329280 & 1.283288 & 0.8853 & $-$1.00000 & 0.86428 & 11.8 & 1 \\
        284 & HSCCL J120124.7+010831 & 2 & 180.352794 & 1.142183 & 0.8683 & $-$1.00000 & 0.86391 & 30.1 & 1 \\
        285 & HSCCL J103959.8+003347 & 2 & 159.999302 & 0.563234 & 0.8980 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        285 & HSCCL J104003.3+002831 & 2 & 160.013918 & 0.475467 & 0.8980 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        286 & HSCCL J095447.1+043959 & 2 & 148.696402 & 4.666568 & 0.5160 & 0.51181 & $-$1.00000 & 15.3 & 1 \\
        286 & HSCCL J095501.0+042246 & 2 & 148.754301 & 4.379568 & 0.5115 & 0.51116 & $-$1.00000 & 10.7 & 1 \\
        287 & HSCCL J103858.8+004756 & 2 & 159.745032 & 0.799005 & 0.5147 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        287 & HSCCL J103922.7+005022 & 2 & 159.844765 & 0.839710 & 0.5220 & 0.51280 & $-$1.00000 & 16.9 & 1 \\
        288 & HSCCL J222350.0+050722 & 2 & 335.958397 & 5.122874 & 0.8219 & $-$1.00000 & $-$1.00000 & 25.8 & 1 \\
        288 & HSCCL J222350.5+051415 & 2 & 335.960307 & 5.237633 & 0.8225 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        289 & HSCCL J022724.7-001203 & 2 & 36.852857 & $-$0.200979 & 0.9520 & $-$1.00000 & $-$1.00000 & 13.5 & $-$1 \\
        289 & HSCCL J022730.7-001551 & 2 & 36.877985 & $-$0.264191 & 0.9565 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        290 & HSCCL J104420.2+000410 & 2 & 161.084314 & 0.069533 & 0.9280 & $-$1.00000 & $-$1.00000 & 12.5 & $-$1 \\
        290 & HSCCL J104443.3-000334 & 2 & 161.180228 & $-$0.059492 & 0.9312 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        291 & HSCCL J111804.2+000627 & 2 & 169.517419 & 0.107518 & 0.5100 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        291 & HSCCL J111850.2-000652 & 2 & 169.709220 & $-$0.114572 & 0.5107 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        292 & HSCCL J152159.3+424349 & 4 & 230.497110 & 42.730396 & 0.5482 & $-$1.00000 & $-$1.00000 & 16.9 & $-$1 \\
        292 & HSCCL J152228.3+423310 & 4 & 230.617728 & 42.553032 & 0.5487 & 0.54883 & $-$1.00000 & 27.2 & 1 \\
        292 & HSCCL J152234.2+424920 & 4 & 230.642583 & 42.822482 & 0.5563 & 0.55004 & $-$1.00000 & 24.6 & 1 \\
        292 & HSCCL J152355.9+425329 & 4 & 230.983080 & 42.891639 & 0.5494 & 0.55217 & $-$1.00000 & 17.0 & 1 \\
        293 & HSCCL J230948.5-002208 & 2 & 347.451959 & $-$0.368911 & 0.7669 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        293 & HSCCL J230954.6-001203 & 2 & 347.477470 & $-$0.200909 & 0.7680 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        294 & HSCCL J021832.1-050059 & 2 & 34.633565 & $-$5.016489 & 0.8900 & 0.88476 & $-$1.00000 & 24.3 & 1 \\
        294 & HSCCL J021919.0-050520 & 2 & 34.829120 & $-$5.089062 & 0.8868 & $-$1.00000 & $-$1.00000 & 11.4 & $-$1 \\
        295 & HSCCL J115657.9+020215 & 2 & 179.241105 & 2.037748 & 0.7237 & $-$1.00000 & $-$1.00000 & 24.7 & 1 \\
        295 & HSCCL J115724.9+021329 & 2 & 179.353561 & 2.224985 & 0.7240 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        296 & HSCCL J224324.3+023223 & 2 & 340.851414 & 2.539755 & 0.8128 & $-$1.00000 & $-$1.00000 & 12.4 & 1 \\
        296 & HSCCL J224350.8+023332 & 2 & 340.961616 & 2.559116 & 0.8092 & $-$1.00000 & $-$1.00000 & 11.7 & 1 \\
        297 & HSCCL J232056.8+020524 & 2 & 350.236504 & 2.090104 & 0.8480 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        297 & HSCCL J232107.3+015929 & 2 & 350.280389 & 1.991442 & 0.8441 & $-$1.00000 & $-$1.00000 & 10.4 & 1 \\
        298 & HSCCL J020529.0+021556 & 2 & 31.371031 & 2.265820 & 0.7526 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        298 & HSCCL J020543.9+021434 & 2 & 31.433121 & 2.242964 & 0.7554 & $-$1.00000 & $-$1.00000 & 28.1 & 1 \\
        299 & HSCCL J125021.6+015806 & 2 & 192.589929 & 1.968564 & 0.6040 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        299 & HSCCL J125048.7+014731 & 2 & 192.702755 & 1.792145 & 0.6060 & $-$1.00000 & $-$1.00000 & 12.6 & $-$1 \\
        300 & HSCCL J135940.6-003745 & 2 & 209.919108 & $-$0.629228 & 0.5960 & 0.60263 & $-$1.00000 & 48.3 & 1 \\
        300 & HSCCL J140019.7-003310 & 2 & 210.081916 & $-$0.552788 & 0.6008 & $-$1.00000 & $-$1.00000 & 11.7 & 1 \\
        301 & HSCCL J140035.9-000446 & 2 & 210.149529 & $-$0.079491 & 0.6052 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        301 & HSCCL J140126.3+000255 & 2 & 210.359631 & 0.048706 & 0.6060 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        302 & HSCCL J232314.3+005929 & 2 & 350.809451 & 0.991656 & 0.7727 & $-$1.00000 & $-$1.00000 & 12.3 & $-$1 \\
        302 & HSCCL J232326.1+010913 & 2 & 350.858939 & 1.153839 & 0.7748 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        303 & HSCCL J152204.9+424900 & 2 & 230.520461 & 42.816713 & 0.7380 & $-$1.00000 & $-$1.00000 & 41.3 & 1 \\
        303 & HSCCL J152257.9+425719 & 2 & 230.741078 & 42.955524 & 0.7421 & 0.73876 & $-$1.00000 & 23.0 & 1 \\
        304 & HSCCL J140735.3+024109 & 2 & 211.897083 & 2.686016 & 0.6240 & 0.64566 & $-$1.00000 & 10.2 & $-$1 \\
        304 & HSCCL J140748.4+025136 & 2 & 211.951750 & 2.860109 & 0.6240 & $-$1.00000 & $-$1.00000 & 11.8 & $-$1 \\
        305 & HSCCL J120241.7+032905 & 2 & 180.673595 & 3.484742 & 0.8660 & $-$1.00000 & $-$1.00000 & 13.9 & 1 \\
        305 & HSCCL J120302.5+033721 & 2 & 180.760408 & 3.622583 & 0.8640 & $-$1.00000 & $-$1.00000 & 12.7 & 1 \\
        306 & HSCCL J134857.9+003009 & 2 & 207.241243 & 0.502625 & 0.5201 & 0.52344 & $-$1.00000 & 11.5 & 1 \\
        306 & HSCCL J134916.3+003641 & 2 & 207.318117 & 0.611411 & 0.5243 & 0.52595 & $-$1.00000 & 13.7 & 1 \\
        307 & HSCCL J114404.0-010021 & 2 & 176.016836 & $-$1.005839 & 0.6060 & 0.64560 & $-$1.00000 & 10.3 & $-$1 \\
        307 & HSCCL J114449.0-004825 & 2 & 176.203979 & $-$0.807001 & 0.6060 & 0.64978 & $-$1.00000 & 12.4 & $-$1 \\
        308 & HSCCL J142239.5-002853 & 2 & 215.664659 & $-$0.481543 & 0.6124 & 0.61953 & 0.62234 & 14.3 & 1 \\
        308 & HSCCL J142301.5-003052 & 2 & 215.756304 & $-$0.514636 & 0.6060 & $-$1.00000 & 0.62355 & 17.1 & 1 \\
        309 & HSCCL J011259.0+011532 & 3 & 18.245842 & 1.258900 & 0.7813 & 0.79152 & $-$1.00000 & 13.0 & 1 \\
        309 & HSCCL J011307.7+012524 & 3 & 18.281900 & 1.423549 & 0.7888 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        309 & HSCCL J011326.6+012109 & 3 & 18.360817 & 1.352546 & 0.7927 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        310 & HSCCL J232315.8-003338 & 2 & 350.815856 & $-$0.560799 & 0.8420 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        310 & HSCCL J232328.0-004240 & 2 & 350.866465 & $-$0.711381 & 0.8394 & $-$1.00000 & $-$1.00000 & 12.1 & 1 \\
        311 & HSCCL J224759.9+034515 & 2 & 341.999408 & 3.754280 & 0.8119 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        311 & HSCCL J224826.9+034628 & 2 & 342.112194 & 3.774599 & 0.8090 & $-$1.00000 & $-$1.00000 & 24.3 & 1 \\
        312 & HSCCL J160319.3+435411 & 2 & 240.830290 & 43.903227 & 0.7979 & $-$1.00000 & 0.79155 & 12.5 & 1 \\
        312 & HSCCL J160349.0+435812 & 2 & 240.954183 & 43.970171 & 0.7951 & 0.77361 & 0.79456 & 17.2 & 1 \\
        313 & HSCCL J112958.1+045005 & 3 & 172.492250 & 4.834796 & 0.6519 & 0.64326 & $-$1.00000 & 11.9 & 1 \\
        313 & HSCCL J113046.5+044927 & 3 & 172.693745 & 4.824232 & 0.6337 & 0.64358 & $-$1.00000 & 10.7 & 1 \\
        313 & HSCCL J113122.8+044142 & 3 & 172.844871 & 4.695261 & 0.6340 & 0.64568 & $-$1.00000 & 10.7 & 1 \\
        314 & HSCCL J092805.4+031849 & 2 & 142.022488 & 3.313713 & 0.8824 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        314 & HSCCL J092805.6+031230 & 2 & 142.023274 & 3.208350 & 0.8860 & $-$1.00000 & $-$1.00000 & 19.6 & 1 \\
        315 & HSCCL J103920.9+020834 & 3 & 159.837085 & 2.142911 & 0.6411 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        315 & HSCCL J103936.2+020328 & 3 & 159.900814 & 2.057801 & 0.6404 & $-$1.00000 & $-$1.00000 & 16.3 & 1 \\
        315 & HSCCL J103959.6+021021 & 3 & 159.998465 & 2.172654 & 0.6403 & $-$1.00000 & $-$1.00000 & 29.6 & 1 \\
        316 & HSCCL J102714.6+034500 & 2 & 156.810733 & 3.750052 & 0.7380 & $-$1.00000 & $-$1.00000 & 64.6 & 1 \\
        316 & HSCCL J102741.1+035657 & 2 & 156.921261 & 3.949237 & 0.7380 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        317 & HSCCL J235713.7-002211 & 2 & 359.307137 & $-$0.369859 & 0.7140 & $-$1.00000 & $-$1.00000 & 14.4 & 1 \\
        317 & HSCCL J235735.5-002049 & 2 & 359.397822 & $-$0.347187 & 0.7168 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        318 & HSCCL J143713.5+422710 & 2 & 219.306314 & 42.452940 & 0.6240 & 0.60476 & $-$1.00000 & 12.7 & $-$1 \\
        318 & HSCCL J143717.7+421658 & 2 & 219.323668 & 42.282792 & 0.6220 & 0.60537 & $-$1.00000 & 18.7 & 1 \\
        319 & HSCCL J123705.7-000631 & 2 & 189.273902 & $-$0.108714 & 0.7020 & 0.70458 & $-$1.00000 & 18.1 & 1 \\
        319 & HSCCL J123731.3+000011 & 2 & 189.380587 & 0.003255 & 0.7071 & $-$1.00000 & $-$1.00000 & 14.3 & $-$1 \\
        320 & HSCCL J100031.5+033706 & 2 & 150.131253 & 3.618450 & 0.9080 & $-$1.00000 & 0.90856 & 11.1 & 1 \\
        320 & HSCCL J100054.7+033040 & 2 & 150.227945 & 3.511215 & 0.8960 & $-$1.00000 & 0.91174 & 13.4 & 1 \\
        321 & HSCCL J141111.0+014846 & 2 & 212.795960 & 1.812966 & 0.7020 & $-$1.00000 & $-$1.00000 & 11.7 & $-$1 \\
        321 & HSCCL J141130.7+015001 & 2 & 212.877893 & 1.833868 & 0.7000 & $-$1.00000 & $-$1.00000 & 26.5 & 1 \\
        322 & HSCCL J120506.4+033737 & 2 & 181.276558 & 3.627026 & 0.8694 & $-$1.00000 & $-$1.00000 & 26.8 & 1 \\
        322 & HSCCL J120534.5+034151 & 2 & 181.393733 & 3.697774 & 0.8697 & $-$1.00000 & $-$1.00000 & 12.9 & $-$1 \\
        323 & HSCCL J011518.4+014521 & 2 & 18.826701 & 1.755952 & 0.6918 & $-$1.00000 & $-$1.00000 & 13.2 & 1 \\
        323 & HSCCL J011520.5+015030 & 2 & 18.835240 & 1.841906 & 0.6940 & $-$1.00000 & $-$1.00000 & 13.2 & 1 \\
        324 & HSCCL J220723.3+000841 & 2 & 331.847262 & 0.144982 & 0.7834 & 0.77775 & $-$1.00000 & 25.0 & 1 \\
        324 & HSCCL J220807.0-000011 & 2 & 332.029211 & $-$0.003228 & 0.7806 & 0.77625 & $-$1.00000 & 30.1 & 1 \\
        325 & HSCCL J145356.0+030519 & 2 & 223.483310 & 3.088780 & 0.6872 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        325 & HSCCL J145421.4+030602 & 2 & 223.589350 & 3.100745 & 0.6880 & $-$1.00000 & $-$1.00000 & 23.8 & 1 \\
        326 & HSCCL J010235.5+034103 & 2 & 15.647833 & 3.684276 & 0.7425 & 0.76353 & $-$1.00000 & 40.5 & 1 \\
        326 & HSCCL J010251.3+034328 & 2 & 15.713598 & 3.724613 & 0.7460 & $-$1.00000 & $-$1.00000 & 14.5 & 1 \\
        327 & HSCCL J015859.1+012519 & 3 & 29.746159 & 1.422129 & 0.8180 & 0.83255 & $-$1.00000 & 13.9 & 1 \\
        327 & HSCCL J015907.4+012152 & 3 & 29.781007 & 1.364486 & 0.8315 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        327 & HSCCL J015931.0+011515 & 3 & 29.879066 & 1.254365 & 0.8320 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        328 & HSCCL J143741.4+004847 & 2 & 219.422349 & 0.813246 & 0.5560 & $-$1.00000 & 0.57274 & 14.0 & 1 \\
        328 & HSCCL J143824.7+005017 & 2 & 219.602781 & 0.838305 & 0.5606 & $-$1.00000 & 0.57510 & 32.6 & 1 \\
        329 & HSCCL J091724.9+025553 & 2 & 139.353925 & 2.931485 & 0.6100 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        329 & HSCCL J091801.9+025234 & 2 & 139.507724 & 2.876148 & 0.6081 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        330 & HSCCL J232318.6+033213 & 2 & 350.827518 & 3.536971 & 0.8348 & $-$1.00000 & $-$1.00000 & 13.7 & 1 \\
        330 & HSCCL J232345.0+033302 & 2 & 350.937441 & 3.550830 & 0.8365 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        331 & HSCCL J093922.3+014342 & 2 & 144.842807 & 1.728589 & 0.8880 & $-$1.00000 & $-$1.00000 & 11.1 & 1 \\
        331 & HSCCL J093946.7+014135 & 2 & 144.944591 & 1.693300 & 0.8883 & $-$1.00000 & $-$1.00000 & 11.1 & 1 \\
        332 & HSCCL J114502.9-001506 & 2 & 176.262256 & $-$0.251738 & 0.6529 & $-$1.00000 & $-$1.00000 & 12.1 & 1 \\
        332 & HSCCL J114520.0-001842 & 2 & 176.333502 & $-$0.311863 & 0.6515 & 0.61476 & $-$1.00000 & 15.0 & 1 \\
        333 & HSCCL J234608.8-001116 & 2 & 356.536510 & $-$0.187788 & 0.8080 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        333 & HSCCL J234639.2-002141 & 2 & 356.663150 & $-$0.361481 & 0.8094 & $-$1.00000 & $-$1.00000 & 21.6 & 1 \\
        334 & HSCCL J120644.5+001247 & 2 & 181.685492 & 0.213141 & 0.5783 & 0.60043 & 0.59893 & 12.6 & 1 \\
        334 & HSCCL J120657.6+001920 & 2 & 181.740081 & 0.322393 & 0.5960 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        335 & HSCCL J220748.8+002733 & 2 & 331.953233 & 0.459224 & 0.7885 & $-$1.00000 & $-$1.00000 & 31.0 & 1 \\
        335 & HSCCL J220809.4+002817 & 2 & 332.039147 & 0.471600 & 0.7892 & $-$1.00000 & $-$1.00000 & 23.1 & 1 \\
        336 & HSCCL J162136.6+422431 & 2 & 245.402467 & 42.408819 & 0.6100 & $-$1.00000 & 0.62398 & 16.0 & 1 \\
        336 & HSCCL J162156.0+423222 & 2 & 245.483252 & 42.539517 & 0.6220 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        337 & HSCCL J121345.5+011036 & 2 & 183.439773 & 1.176733 & 0.8559 & $-$1.00000 & 0.85405 & 10.7 & 1 \\
        337 & HSCCL J121420.6+011428 & 2 & 183.585927 & 1.241180 & 0.8260 & $-$1.00000 & 0.85194 & 10.1 & 1 \\
        338 & HSCCL J104443.8-011952 & 3 & 161.182465 & $-$1.331202 & 0.7460 & $-$1.00000 & $-$1.00000 & 33.1 & 1 \\
        338 & HSCCL J104501.4-011154 & 3 & 161.256037 & $-$1.198491 & 0.7430 & $-$1.00000 & $-$1.00000 & 10.5 & 1 \\
        338 & HSCCL J104541.7-011334 & 3 & 161.423801 & $-$1.226116 & 0.7455 & 0.74585 & $-$1.00000 & 17.4 & 1 \\
        339 & HSCCL J232304.0+015213 & 2 & 350.766868 & 1.870461 & 0.6049 & 0.58224 & $-$1.00000 & 11.6 & $-$1 \\
        339 & HSCCL J232354.0+014831 & 2 & 350.974880 & 1.808618 & 0.6060 & 0.58972 & $-$1.00000 & 42.6 & 1 \\
        340 & HSCCL J144824.7+021307 & 2 & 222.102936 & 2.218774 & 0.5780 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        340 & HSCCL J144914.3+022208 & 2 & 222.309593 & 2.369166 & 0.5768 & 0.57917 & $-$1.00000 & 10.2 & 1 \\
        341 & HSCCL J130113.5+031014 & 2 & 195.306244 & 3.170690 & 0.5820 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        341 & HSCCL J130132.9+031416 & 2 & 195.386921 & 3.238044 & 0.5879 & 0.58483 & $-$1.00000 & 12.1 & 1 \\
        342 & HSCCL J102844.5+021847 & 2 & 157.185577 & 2.313086 & 0.7364 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        342 & HSCCL J102859.5+023126 & 2 & 157.247930 & 2.523894 & 0.7361 & $-$1.00000 & $-$1.00000 & 27.9 & 1 \\
        343 & HSCCL J094803.3-002818 & 2 & 147.013718 & $-$0.471729 & 0.8822 & $-$1.00000 & $-$1.00000 & 12.1 & 1 \\
        343 & HSCCL J094831.5-002843 & 2 & 147.131294 & $-$0.478707 & 0.8804 & $-$1.00000 & $-$1.00000 & 11.7 & 1 \\
        344 & HSCCL J235727.2+033004 & 2 & 359.363130 & 3.501145 & 0.6180 & 0.58274 & $-$1.00000 & 36.2 & 1 \\
        344 & HSCCL J235756.5+031933 & 2 & 359.485318 & 3.325992 & 0.6340 & 0.61845 & $-$1.00000 & 12.1 & 1 \\
        345 & HSCCL J013407.1+004334 & 2 & 23.529680 & 0.726240 & 0.8234 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        345 & HSCCL J013431.4+003710 & 2 & 23.630908 & 0.619457 & 0.8240 & $-$1.00000 & $-$1.00000 & 12.0 & 1 \\
        346 & HSCCL J135656.5+012508 & 2 & 209.235430 & 1.418991 & 0.7100 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        346 & HSCCL J135743.5+012114 & 2 & 209.431425 & 1.354119 & 0.7014 & 0.70911 & $-$1.00000 & 11.2 & 1 \\
        347 & HSCCL J235758.8+042337 & 2 & 359.494844 & 4.393657 & 0.6280 & 0.62094 & $-$1.00000 & 53.3 & 1 \\
        347 & HSCCL J235827.0+042304 & 2 & 359.612568 & 4.384605 & 0.6220 & $-$1.00000 & $-$1.00000 & 14.5 & $-$1 \\
        348 & HSCCL J145220.3+432150 & 2 & 223.084464 & 43.363899 & 0.6402 & 0.65661 & $-$1.00000 & 13.5 & 1 \\
        348 & HSCCL J145315.3+431623 & 2 & 223.313958 & 43.273073 & 0.6408 & $-$1.00000 & $-$1.00000 & 17.9 & 1 \\
        349 & HSCCL J001918.4+021301 & 2 & 4.826541 & 2.217210 & 0.7836 & $-$1.00000 & $-$1.00000 & 12.2 & $-$1 \\
        349 & HSCCL J001943.4+020403 & 2 & 4.930937 & 2.067570 & 0.7860 & $-$1.00000 & $-$1.00000 & 17.4 & 1 \\
        350 & HSCCL J022428.4-004050 & 2 & 36.118426 & $-$0.680833 & 0.9426 & $-$1.00000 & $-$1.00000 & 12.0 & $-$1 \\
        350 & HSCCL J022445.3-003550 & 2 & 36.188635 & $-$0.597494 & 0.9430 & $-$1.00000 & $-$1.00000 & 17.7 & 1 \\
        351 & HSCCL J143141.0+033648 & 2 & 217.920790 & 3.613596 & 0.8701 & $-$1.00000 & 0.87057 & 38.1 & 1 \\
        351 & HSCCL J143220.9+033341 & 2 & 218.087200 & 3.561603 & 0.8696 & $-$1.00000 & 0.86842 & 12.9 & 1 \\
        352 & HSCCL J125607.5+031326 & 2 & 194.031201 & 3.223897 & 0.8585 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        352 & HSCCL J125608.3+030557 & 2 & 194.034383 & 3.099318 & 0.8595 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        353 & HSCCL J103016.6-014531 & 2 & 157.569170 & $-$1.758868 & 0.7320 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        353 & HSCCL J103043.2-014044 & 2 & 157.680027 & $-$1.678906 & 0.7340 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        354 & HSCCL J220816.9+004753 & 4 & 332.070592 & 0.798186 & 0.7858 & $-$1.00000 & $-$1.00000 & 14.5 & $-$1 \\
        354 & HSCCL J220833.9+003621 & 4 & 332.141254 & 0.606081 & 0.7822 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        354 & HSCCL J220904.9+004001 & 4 & 332.270499 & 0.667221 & 0.7853 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        354 & HSCCL J220938.5+004535 & 4 & 332.410250 & 0.759980 & 0.7824 & $-$1.00000 & $-$1.00000 & 21.1 & 1 \\
        355 & HSCCL J084432.9+033507 & 2 & 131.137243 & 3.585453 & 0.6791 & $-$1.00000 & $-$1.00000 & 21.8 & 1 \\
        355 & HSCCL J084456.9+033116 & 2 & 131.237142 & 3.521230 & 0.6760 & $-$1.00000 & $-$1.00000 & 10.7 & 1 \\
        356 & HSCCL J225606.0+013116 & 2 & 344.024922 & 1.521264 & 0.7320 & 0.69494 & $-$1.00000 & 21.9 & 1 \\
        356 & HSCCL J225608.3+012558 & 2 & 344.034765 & 1.432935 & 0.7299 & $-$1.00000 & $-$1.00000 & 20.7 & 1 \\
        357 & HSCCL J104603.8+044228 & 2 & 161.515869 & 4.707934 & 0.7723 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        357 & HSCCL J104634.0+045335 & 2 & 161.641465 & 4.893267 & 0.7740 & $-$1.00000 & $-$1.00000 & 33.6 & 1 \\
        358 & HSCCL J021653.1-023325 & 2 & 34.221432 & $-$2.557166 & 0.5991 & 0.60105 & $-$1.00000 & 13.7 & 1 \\
        358 & HSCCL J021728.0-022344 & 2 & 34.366834 & $-$2.395598 & 0.6141 & 0.60213 & $-$1.00000 & 19.3 & 1 \\
        359 & HSCCL J022104.7-052426 & 2 & 35.269524 & $-$5.407380 & 0.8612 & 0.82629 & $-$1.00000 & 12.2 & 1 \\
        359 & HSCCL J022136.8-051837 & 2 & 35.403234 & $-$5.310514 & 0.8591 & $-$1.00000 & $-$1.00000 & 22.5 & 1 \\
        360 & HSCCL J105009.7-000431 & 2 & 162.540277 & $-$0.075532 & 0.7969 & $-$1.00000 & $-$1.00000 & 23.0 & 1 \\
        360 & HSCCL J105028.6-000855 & 2 & 162.619062 & $-$0.148637 & 0.7938 & $-$1.00000 & $-$1.00000 & 16.4 & 1 \\
        361 & HSCCL J145727.7+020549 & 2 & 224.365368 & 2.096985 & 0.9057 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        361 & HSCCL J145738.0+020935 & 2 & 224.408339 & 2.159970 & 0.9081 & $-$1.00000 & $-$1.00000 & 10.4 & 1 \\
        362 & HSCCL J110014.2-013059 & 2 & 165.059248 & $-$1.516507 & 0.8836 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        362 & HSCCL J110021.3-012050 & 2 & 165.088911 & $-$1.347245 & 0.8842 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        363 & HSCCL J140154.4-010904 & 2 & 210.476736 & $-$1.151299 & 0.8739 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        363 & HSCCL J140212.3-012130 & 2 & 210.551084 & $-$1.358605 & 0.8749 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        364 & HSCCL J104825.2-011750 & 2 & 162.105055 & $-$1.297446 & 0.9233 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        364 & HSCCL J104912.0-011329 & 2 & 162.300195 & $-$1.224942 & 0.9238 & $-$1.00000 & $-$1.00000 & 12.1 & 1 \\
        365 & HSCCL J142956.8+003259 & 2 & 217.486641 & 0.549847 & 0.5083 & 0.50112 & 0.50150 & 15.0 & 1 \\
        365 & HSCCL J143039.2+003533 & 2 & 217.663141 & 0.592706 & 0.5160 & 0.50127 & $-$1.00000 & 12.2 & 1 \\
        366 & HSCCL J103029.0+010906 & 2 & 157.620895 & 1.151829 & 0.7340 & 0.73041 & $-$1.00000 & 19.7 & 1 \\
        366 & HSCCL J103034.4+010304 & 2 & 157.643424 & 1.051337 & 0.7310 & $-$1.00000 & $-$1.00000 & 13.4 & 1 \\
        367 & HSCCL J085332.2-005450 & 2 & 133.384033 & $-$0.914130 & 0.7993 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        367 & HSCCL J085349.3-004925 & 2 & 133.455462 & $-$0.823763 & 0.7960 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        368 & HSCCL J222400.6+000223 & 2 & 336.002518 & 0.039889 & 0.7761 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        368 & HSCCL J222407.4+001105 & 2 & 336.030795 & 0.184811 & 0.7832 & 0.77576 & $-$1.00000 & 13.0 & 1 \\
        369 & HSCCL J161104.3+440459 & 2 & 242.768035 & 44.083071 & 0.6894 & 0.68137 & 0.68024 & 13.6 & 1 \\
        369 & HSCCL J161113.5+441103 & 2 & 242.806128 & 44.184361 & 0.6800 & $-$1.00000 & 0.67819 & 11.1 & 1 \\
        370 & HSCCL J021001.2-010824 & 3 & 32.505084 & $-$1.140098 & 0.7731 & 0.75681 & $-$1.00000 & 14.4 & 1 \\
        370 & HSCCL J021010.5-011841 & 3 & 32.543722 & $-$1.311421 & 0.7719 & 0.75837 & $-$1.00000 & 13.9 & 1 \\
        370 & HSCCL J021022.7-010920 & 3 & 32.594512 & $-$1.155815 & 0.7628 & 0.75843 & $-$1.00000 & 14.6 & 1 \\
        371 & HSCCL J110345.9-013010 & 4 & 165.941332 & $-$1.503034 & 0.8640 & $-$1.00000 & $-$1.00000 & 13.6 & 1 \\
        371 & HSCCL J110413.5-012944 & 4 & 166.056445 & $-$1.495742 & 0.8641 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        371 & HSCCL J110509.7-012452 & 4 & 166.290476 & $-$1.414466 & 0.8619 & $-$1.00000 & $-$1.00000 & 22.5 & 1 \\
        371 & HSCCL J110514.3-011838 & 4 & 166.309491 & $-$1.310701 & 0.8624 & $-$1.00000 & $-$1.00000 & 13.6 & 1 \\
        372 & HSCCL J022038.0-013759 & 2 & 35.158132 & $-$1.633067 & 0.7634 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        372 & HSCCL J022122.4-012843 & 2 & 35.343142 & $-$1.478637 & 0.7632 & $-$1.00000 & $-$1.00000 & 13.6 & 1 \\
        373 & HSCCL J152734.4+434948 & 2 & 231.893260 & 43.830256 & 0.6380 & 0.62854 & $-$1.00000 & 11.6 & 1 \\
        373 & HSCCL J152835.2+434345 & 2 & 232.146736 & 43.729281 & 0.6148 & 0.62981 & $-$1.00000 & 12.9 & 1 \\
        374 & HSCCL J113833.5-001136 & 2 & 174.639458 & $-$0.193606 & 0.9179 & $-$1.00000 & $-$1.00000 & 43.7 & 1 \\
        374 & HSCCL J113908.6-000907 & 2 & 174.785864 & $-$0.152154 & 0.9180 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        375 & HSCCL J161806.6+441403 & 2 & 244.527678 & 44.234336 & 0.5047 & $-$1.00000 & 0.51876 & 15.3 & 1 \\
        375 & HSCCL J161856.2+440730 & 2 & 244.734230 & 44.125064 & 0.5094 & 0.51849 & $-$1.00000 & 14.2 & 1 \\
        376 & HSCCL J084406.9+000036 & 2 & 131.028884 & 0.010256 & 0.5554 & $-$1.00000 & $-$1.00000 & 13.8 & $-$1 \\
        376 & HSCCL J084511.4-000137 & 2 & 131.297498 & $-$0.027140 & 0.5560 & $-$1.00000 & $-$1.00000 & 18.4 & 1 \\
        377 & HSCCL J132817.4-002343 & 2 & 202.072348 & $-$0.395326 & 0.6740 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        377 & HSCCL J132848.2-002328 & 2 & 202.200823 & $-$0.391384 & 0.6724 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        378 & HSCCL J132614.5+032128 & 3 & 201.560360 & 3.357907 & 0.7403 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        378 & HSCCL J132626.8+031131 & 3 & 201.611553 & 3.192077 & 0.7410 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        378 & HSCCL J132722.6+031537 & 3 & 201.844371 & 3.260335 & 0.7400 & $-$1.00000 & $-$1.00000 & 12.4 & 1 \\
        379 & HSCCL J141131.7+435928 & 2 & 212.882093 & 43.991217 & 0.7220 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        379 & HSCCL J141213.9+440403 & 2 & 213.058036 & 44.067521 & 0.7234 & $-$1.00000 & $-$1.00000 & 12.6 & $-$1 \\
        380 & HSCCL J130404.1+015200 & 2 & 196.016912 & 1.866859 & 0.6300 & 0.63709 & $-$1.00000 & 13.7 & 1 \\
        380 & HSCCL J130444.9+014444 & 2 & 196.186877 & 1.745671 & 0.6364 & $-$1.00000 & $-$1.00000 & 26.4 & 1 \\
        381 & HSCCL J112704.5+024910 & 2 & 171.768644 & 2.819469 & 0.7339 & $-$1.00000 & $-$1.00000 & 11.8 & 1 \\
        381 & HSCCL J112705.0+024032 & 2 & 171.770683 & 2.675701 & 0.7360 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        382 & HSCCL J110603.7+002128 & 3 & 166.515258 & 0.357946 & 0.5358 & 0.52718 & $-$1.00000 & 11.3 & 1 \\
        382 & HSCCL J110624.9+002219 & 3 & 166.603791 & 0.372159 & 0.5350 & 0.52906 & $-$1.00000 & 16.4 & 1 \\
        382 & HSCCL J110715.7+001133 & 3 & 166.815241 & 0.192739 & 0.5250 & 0.52823 & $-$1.00000 & 22.3 & 1 \\
        383 & HSCCL J163331.5+442548 & 2 & 248.381154 & 44.430250 & 0.4883 & 0.50147 & $-$1.00000 & 47.4 & 1 \\
        383 & HSCCL J163429.2+441949 & 2 & 248.621763 & 44.330470 & 0.4960 & 0.50284 & $-$1.00000 & 11.4 & 1 \\
        384 & HSCCL J223528.4+000855 & 2 & 338.868448 & 0.148635 & 0.7892 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        384 & HSCCL J223537.2+002133 & 2 & 338.905162 & 0.359357 & 0.7884 & $-$1.00000 & $-$1.00000 & 11.4 & 1 \\
        385 & HSCCL J221528.2+035045 & 3 & 333.867649 & 3.846028 & 0.5349 & 0.52344 & $-$1.00000 & 15.9 & 1 \\
        385 & HSCCL J221603.5+034142 & 3 & 334.014561 & 3.695041 & 0.5360 & 0.52288 & $-$1.00000 & 12.0 & 1 \\
        385 & HSCCL J221622.1+033422 & 3 & 334.092187 & 3.572988 & 0.5371 & 0.52327 & $-$1.00000 & 13.9 & 1 \\
        386 & HSCCL J023613.1-024530 & 2 & 39.054503 & $-$2.758540 & 0.9600 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        386 & HSCCL J023644.1-024652 & 2 & 39.183877 & $-$2.781177 & 0.9600 & $-$1.00000 & $-$1.00000 & 15.4 & $-$1 \\
        387 & HSCCL J161340.6+441140 & 2 & 243.419240 & 44.194483 & 0.5849 & 0.58923 & $-$1.00000 & 12.2 & 1 \\
        387 & HSCCL J161423.3+441645 & 2 & 243.596935 & 44.279346 & 0.5740 & 0.58966 & $-$1.00000 & 16.3 & 1 \\
        388 & HSCCL J120303.9-010958 & 2 & 180.766317 & $-$1.166317 & 0.9050 & $-$1.00000 & 0.90955 & 13.5 & 1 \\
        388 & HSCCL J120315.9-010542 & 2 & 180.816257 & $-$1.095085 & 0.9378 & $-$1.00000 & 0.90987 & 13.6 & 1 \\
        389 & HSCCL J121313.1+034639 & 4 & 183.304533 & 3.777559 & 0.8895 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        389 & HSCCL J121324.7+035726 & 4 & 183.353021 & 3.957499 & 0.8871 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        389 & HSCCL J121340.4+035120 & 4 & 183.418210 & 3.855563 & 0.8847 & $-$1.00000 & $-$1.00000 & 45.8 & 1 \\
        389 & HSCCL J121404.2+034557 & 4 & 183.517309 & 3.766085 & 0.8864 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        390 & HSCCL J222608.1+004514 & 2 & 336.533932 & 0.753928 & 0.5220 & 0.51498 & $-$1.00000 & 12.7 & 1 \\
        390 & HSCCL J222627.4+005223 & 2 & 336.614366 & 0.873107 & 0.5100 & 0.51390 & $-$1.00000 & 10.7 & 1 \\
        391 & HSCCL J234658.8+040913 & 2 & 356.744945 & 4.153679 & 0.6360 & 0.65093 & $-$1.00000 & 31.5 & 1 \\
        391 & HSCCL J234719.7+040438 & 2 & 356.832257 & 4.077265 & 0.6540 & 0.64870 & $-$1.00000 & 12.3 & 1 \\
        392 & HSCCL J111550.8+011905 & 2 & 168.961596 & 1.318125 & 0.7997 & $-$1.00000 & $-$1.00000 & 17.1 & 1 \\
        392 & HSCCL J111606.3+012540 & 2 & 169.026287 & 1.427800 & 0.8006 & 0.81892 & $-$1.00000 & 27.6 & 1 \\
        393 & HSCCL J091216.3-015058 & 2 & 138.067728 & $-$1.849688 & 0.6205 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        393 & HSCCL J091230.9-013822 & 2 & 138.128919 & $-$1.639481 & 0.6220 & $-$1.00000 & $-$1.00000 & 18.7 & 1 \\
        394 & HSCCL J021318.7-002433 & 2 & 33.327934 & $-$0.409228 & 0.7660 & 0.72466 & $-$1.00000 & 18.3 & 1 \\
        394 & HSCCL J021401.6-001737 & 2 & 33.506812 & $-$0.293703 & 0.7640 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        395 & HSCCL J092333.6-004426 & 2 & 140.889916 & $-$0.740704 & 0.6927 & $-$1.00000 & $-$1.00000 & 14.8 & 1 \\
        395 & HSCCL J092403.5-005245 & 2 & 141.014681 & $-$0.879310 & 0.6951 & $-$1.00000 & $-$1.00000 & 25.9 & 1 \\
        396 & HSCCL J234129.2+005627 & 4 & 355.371569 & 0.941013 & 0.8441 & $-$1.00000 & $-$1.00000 & 20.3 & 1 \\
        396 & HSCCL J234201.9+005739 & 4 & 355.507777 & 0.960938 & 0.8440 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        396 & HSCCL J234211.7+004257 & 4 & 355.548597 & 0.715980 & 0.8537 & 0.84248 & $-$1.00000 & 20.6 & 1 \\
        396 & HSCCL J234219.9+005155 & 4 & 355.583024 & 0.865434 & 0.8403 & 0.84529 & $-$1.00000 & 22.7 & 1 \\
        397 & HSCCL J123015.5+004557 & 2 & 187.564379 & 0.766086 & 0.5820 & 0.66294 & $-$1.00000 & 13.7 & $-$1 \\
        397 & HSCCL J123052.2+005300 & 2 & 187.717694 & 0.883405 & 0.5807 & $-$1.00000 & $-$1.00000 & 11.6 & 1 \\
        398 & HSCCL J112900.8+040946 & 2 & 172.253333 & 4.163048 & 0.9300 & $-$1.00000 & $-$1.00000 & 15.8 & 1 \\
        398 & HSCCL J112906.6+040455 & 2 & 172.277648 & 4.082080 & 0.9288 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        399 & HSCCL J095957.7+033947 & 2 & 149.990510 & 3.663267 & 0.5384 & 0.53575 & 0.53663 & 20.6 & 1 \\
        399 & HSCCL J100031.0+033953 & 2 & 150.129097 & 3.664965 & 0.5436 & 0.53777 & 0.53810 & 13.3 & 1 \\
        400 & HSCCL J125742.9+034834 & 2 & 194.428768 & 3.809519 & 0.9220 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        400 & HSCCL J125755.1+035642 & 2 & 194.479489 & 3.945017 & 0.9218 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        401 & HSCCL J132639.8+023003 & 2 & 201.665899 & 2.500852 & 0.8899 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        401 & HSCCL J132706.6+023434 & 2 & 201.777322 & 2.576255 & 0.8924 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        402 & HSCCL J012953.3+022207 & 2 & 22.471979 & 2.368884 & 0.7010 & 0.66396 & $-$1.00000 & 15.9 & 1 \\
        402 & HSCCL J012954.3+022758 & 2 & 22.476416 & 2.466279 & 0.6980 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        403 & HSCCL J230413.9+003826 & 2 & 346.057817 & 0.640618 & 0.7875 & $-$1.00000 & $-$1.00000 & 21.7 & 1 \\
        403 & HSCCL J230418.5+002757 & 2 & 346.077141 & 0.465946 & 0.7887 & $-$1.00000 & $-$1.00000 & 12.4 & 1 \\
        404 & HSCCL J113121.5+041202 & 4 & 172.839710 & 4.200779 & 0.7727 & $-$1.00000 & $-$1.00000 & 26.0 & 1 \\
        404 & HSCCL J113144.7+040328 & 4 & 172.936137 & 4.057910 & 0.7740 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        404 & HSCCL J113157.2+035846 & 4 & 172.988461 & 3.979534 & 0.7727 & $-$1.00000 & $-$1.00000 & 11.4 & 1 \\
        404 & HSCCL J113209.4+040904 & 4 & 173.039298 & 4.151160 & 0.7715 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        405 & HSCCL J142640.4-003358 & 3 & 216.668288 & $-$0.566328 & 0.8803 & $-$1.00000 & 0.85699 & 16.2 & 1 \\
        405 & HSCCL J142651.2-004420 & 3 & 216.713365 & $-$0.739082 & 0.8700 & $-$1.00000 & 0.85803 & 14.2 & 1 \\
        405 & HSCCL J142714.8-004621 & 3 & 216.811512 & $-$0.772749 & 0.8660 & $-$1.00000 & 0.85628 & 15.0 & 1 \\
        406 & HSCCL J224527.1+000821 & 2 & 341.362976 & 0.139229 & 0.8845 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        406 & HSCCL J224558.6+000753 & 2 & 341.494192 & 0.131587 & 0.8859 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        407 & HSCCL J102748.7+000337 & 3 & 156.952813 & 0.060519 & 0.7091 & 0.70615 & $-$1.00000 & 24.2 & 1 \\
        407 & HSCCL J102819.4+000256 & 3 & 157.080949 & 0.049131 & 0.7016 & $-$1.00000 & $-$1.00000 & 20.6 & 1 \\
        407 & HSCCL J102825.7+000818 & 3 & 157.106988 & 0.138465 & 0.6909 & 0.70713 & $-$1.00000 & 17.0 & 1 \\
        408 & HSCCL J094503.2+030101 & 2 & 146.263484 & 3.017121 & 0.5640 & $-$1.00000 & $-$1.00000 & 13.0 & $-$1 \\
        408 & HSCCL J094527.5+030732 & 2 & 146.364558 & 3.125801 & 0.5770 & 0.56517 & $-$1.00000 & 14.3 & 1 \\
        409 & HSCCL J133001.2+010029 & 2 & 202.505072 & 1.008142 & 0.6714 & 0.69506 & $-$1.00000 & 14.1 & $-$1 \\
        409 & HSCCL J133013.2+005446 & 2 & 202.554888 & 0.913008 & 0.6720 & $-$1.00000 & $-$1.00000 & 19.5 & 1 \\
        410 & HSCCL J125606.0-002651 & 2 & 194.024881 & $-$0.447762 & 0.7340 & 0.67528 & $-$1.00000 & 22.1 & 1 \\
        410 & HSCCL J125612.6-003351 & 2 & 194.052592 & $-$0.564276 & 0.7329 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        411 & HSCCL J115203.7-000254 & 2 & 178.015442 & $-$0.048414 & 0.5320 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        411 & HSCCL J115241.9-000334 & 2 & 178.174408 & $-$0.059531 & 0.5298 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        412 & HSCCL J011011.8+014412 & 2 & 17.549160 & 1.736903 & 0.8920 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        412 & HSCCL J011037.6+014000 & 2 & 17.656543 & 1.666826 & 0.8900 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        413 & HSCCL J114146.0+013715 & 2 & 175.441654 & 1.620928 & 0.9267 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        413 & HSCCL J114233.5+014335 & 2 & 175.639380 & 1.726629 & 0.9260 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        414 & HSCCL J083537.7+031033 & 2 & 128.907136 & 3.175921 & 0.8365 & $-$1.00000 & $-$1.00000 & 28.9 & 1 \\
        414 & HSCCL J083607.6+031434 & 2 & 129.031871 & 3.242951 & 0.8333 & $-$1.00000 & $-$1.00000 & 14.0 & 1 \\
        415 & HSCCL J013425.7-001651 & 2 & 23.607110 & $-$0.280990 & 0.6060 & $-$1.00000 & $-$1.00000 & 28.8 & 1 \\
        415 & HSCCL J013450.8-002403 & 2 & 23.711681 & $-$0.401093 & 0.6060 & 0.57757 & $-$1.00000 & 15.1 & $-$1 \\
        416 & HSCCL J113509.1+034236 & 2 & 173.787815 & 3.710142 & 0.7260 & $-$1.00000 & $-$1.00000 & 15.2 & 1 \\
        416 & HSCCL J113524.4+034514 & 2 & 173.851654 & 3.753912 & 0.7273 & $-$1.00000 & $-$1.00000 & 15.8 & 1 \\
        417 & HSCCL J023039.1+032753 & 2 & 37.662757 & 3.464878 & 0.9286 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        417 & HSCCL J023042.0+032142 & 2 & 37.675083 & 3.361727 & 0.9300 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        418 & HSCCL J222347.3+053317 & 2 & 335.947150 & 5.554932 & 0.5820 & $-$1.00000 & $-$1.00000 & 47.4 & $-$1 \\
        418 & HSCCL J222430.3+054230 & 2 & 336.126083 & 5.708361 & 0.5820 & $-$1.00000 & $-$1.00000 & 13.0 & $-$1 \\
        419 & HSCCL J105340.2+010016 & 2 & 163.417480 & 1.004531 & 0.7952 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        419 & HSCCL J105340.4+011143 & 2 & 163.418324 & 1.195400 & 0.7946 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        420 & HSCCL J233041.3+014054 & 2 & 352.672038 & 1.681818 & 0.7839 & $-$1.00000 & $-$1.00000 & 15.1 & 1 \\
        420 & HSCCL J233051.8+014513 & 2 & 352.715691 & 1.753737 & 0.7770 & 0.78535 & $-$1.00000 & 14.0 & 1 \\
        421 & HSCCL J004759.5+002230 & 2 & 11.997823 & 0.375174 & 0.8799 & 0.88621 & $-$1.00000 & 12.3 & 1 \\
        421 & HSCCL J004804.4+001150 & 2 & 12.018405 & 0.197258 & 0.8996 & 0.88725 & $-$1.00000 & 13.7 & 1 \\
        422 & HSCCL J143401.0+021947 & 2 & 218.504277 & 2.329729 & 0.6729 & $-$1.00000 & 0.66889 & 19.7 & 1 \\
        422 & HSCCL J143420.7+021337 & 2 & 218.586285 & 2.227123 & 0.6712 & $-$1.00000 & 0.66942 & 11.4 & 1 \\
        423 & HSCCL J091839.7+015140 & 2 & 139.665261 & 1.861161 & 0.6973 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        423 & HSCCL J091857.4+013747 & 2 & 139.739106 & 1.629867 & 0.6959 & $-$1.00000 & $-$1.00000 & 24.5 & 1 \\
        424 & HSCCL J145309.6+425424 & 2 & 223.289812 & 42.906732 & 0.8538 & $-$1.00000 & $-$1.00000 & 10.3 & 1 \\
        424 & HSCCL J145311.9+424118 & 2 & 223.299530 & 42.688561 & 0.8541 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        425 & HSCCL J221647.2+020457 & 3 & 334.196847 & 2.082582 & 0.6878 & 0.65470 & $-$1.00000 & 13.8 & 1 \\
        425 & HSCCL J221725.9+021439 & 3 & 334.357898 & 2.244328 & 0.6879 & 0.77630 & $-$1.00000 & 12.8 & 1 \\
        425 & HSCCL J221751.0+020532 & 3 & 334.462556 & 2.092252 & 0.6892 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        426 & HSCCL J021816.9-004141 & 2 & 34.570381 & $-$0.694965 & 0.6660 & 0.67460 & $-$1.00000 & 65.3 & 1 \\
        426 & HSCCL J021824.8-002710 & 2 & 34.603503 & $-$0.453014 & 0.6668 & 0.67394 & $-$1.00000 & 14.4 & 1 \\
        427 & HSCCL J222214.6+041245 & 2 & 335.560646 & 4.212587 & 0.6405 & $-$1.00000 & $-$1.00000 & 24.8 & 1 \\
        427 & HSCCL J222243.4+040646 & 2 & 335.680772 & 4.112984 & 0.6412 & $-$1.00000 & $-$1.00000 & 18.9 & 1 \\
        428 & HSCCL J141535.0+432028 & 2 & 213.895924 & 43.341388 & 0.6540 & 0.66761 & $-$1.00000 & 16.6 & 1 \\
        428 & HSCCL J141624.8+432226 & 2 & 214.103316 & 43.374079 & 0.6690 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        429 & HSCCL J142354.4-001754 & 2 & 215.976678 & $-$0.298436 & 0.8760 & $-$1.00000 & 0.89862 & 10.9 & 1 \\
        429 & HSCCL J142436.5-002257 & 2 & 216.152165 & $-$0.382574 & 0.8865 & $-$1.00000 & 0.89853 & 15.6 & 1 \\
        430 & HSCCL J014049.7+012109 & 4 & 25.206905 & 1.352595 & 0.6989 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        430 & HSCCL J014051.1+012730 & 4 & 25.212823 & 1.458443 & 0.7040 & 0.67852 & $-$1.00000 & 12.0 & $-$1 \\
        430 & HSCCL J014116.8+012149 & 4 & 25.320056 & 1.363694 & 0.7020 & $-$1.00000 & $-$1.00000 & 11.6 & $-$1 \\
        430 & HSCCL J014204.1+012459 & 4 & 25.517019 & 1.416639 & 0.7040 & $-$1.00000 & $-$1.00000 & 22.8 & 1 \\
        431 & HSCCL J013408.7+015257 & 2 & 23.536451 & 1.882604 & 0.7860 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        431 & HSCCL J013428.5+020047 & 2 & 23.618678 & 2.013089 & 0.7841 & $-$1.00000 & $-$1.00000 & 18.3 & 1 \\
        432 & HSCCL J100626.1-000750 & 2 & 151.608807 & $-$0.130654 & 0.8947 & $-$1.00000 & $-$1.00000 & 20.9 & 1 \\
        432 & HSCCL J100635.7-000219 & 2 & 151.648660 & $-$0.038645 & 0.8920 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        433 & HSCCL J000757.0+000050 & 3 & 1.987440 & 0.014159 & 0.7706 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        433 & HSCCL J000811.3-000514 & 3 & 2.047033 & $-$0.087316 & 0.7701 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        433 & HSCCL J000835.6-001706 & 3 & 2.148179 & $-$0.285063 & 0.7694 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        434 & HSCCL J123250.6+015720 & 2 & 188.210856 & 1.955783 & 0.5383 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        434 & HSCCL J123339.0+020210 & 2 & 188.412406 & 2.036281 & 0.5367 & 0.56349 & $-$1.00000 & 18.7 & 1 \\
        435 & HSCCL J222123.1+034033 & 2 & 335.346458 & 3.676085 & 0.7811 & 0.77884 & $-$1.00000 & 10.6 & 1 \\
        435 & HSCCL J222141.6+033149 & 2 & 335.423194 & 3.530288 & 0.7820 & $-$1.00000 & $-$1.00000 & 17.1 & 1 \\
        436 & HSCCL J083352.7-011614 & 2 & 128.469704 & $-$1.270806 & 0.7626 & $-$1.00000 & $-$1.00000 & 12.3 & $-$1 \\
        436 & HSCCL J083413.9-011855 & 2 & 128.557992 & $-$1.315548 & 0.7660 & $-$1.00000 & $-$1.00000 & 22.3 & 1 \\
        437 & HSCCL J150236.3-003039 & 2 & 225.651133 & $-$0.511051 & 0.8572 & $-$1.00000 & $-$1.00000 & 33.8 & 1 \\
        437 & HSCCL J150259.9-004127 & 2 & 225.749381 & $-$0.691047 & 0.8578 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        438 & HSCCL J222625.1+013123 & 2 & 336.604463 & 1.523323 & 0.8542 & $-$1.00000 & $-$1.00000 & 40.2 & 1 \\
        438 & HSCCL J222716.3+013440 & 2 & 336.817822 & 1.577827 & 0.8546 & $-$1.00000 & $-$1.00000 & 19.5 & 1 \\
        439 & HSCCL J114614.5+000750 & 2 & 176.560248 & 0.130606 & 0.6060 & $-$1.00000 & $-$1.00000 & 16.5 & $-$1 \\
        439 & HSCCL J114631.6+002418 & 2 & 176.631726 & 0.405253 & 0.6060 & $-$1.00000 & $-$1.00000 & 25.6 & 1 \\
        440 & HSCCL J225502.4+043356 & 2 & 343.760071 & 4.565602 & 0.8581 & $-$1.00000 & $-$1.00000 & 10.2 & 1 \\
        440 & HSCCL J225534.9+042840 & 2 & 343.895533 & 4.477966 & 0.8576 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        441 & HSCCL J130006.9+042547 & 2 & 195.028641 & 4.429905 & 0.7679 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        441 & HSCCL J130018.5+041812 & 2 & 195.076954 & 4.303496 & 0.7681 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        442 & HSCCL J095953.5+022016 & 2 & 149.973124 & 2.338004 & 0.9300 & 0.94700 & 0.94328 & 24.5 & 1 \\
        442 & HSCCL J100002.9+021151 & 2 & 150.012150 & 2.197562 & 0.9320 & 0.94090 & 0.94145 & 12.1 & 1 \\
        443 & HSCCL J090905.4+040959 & 2 & 137.272681 & 4.166434 & 0.8028 & 0.79720 & $-$1.00000 & 18.8 & 1 \\
        443 & HSCCL J090908.9+040356 & 2 & 137.286985 & 4.065654 & 0.8008 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        444 & HSCCL J160016.7+433119 & 2 & 240.069711 & 43.522214 & 0.8920 & $-$1.00000 & 0.88014 & 10.7 & 1 \\
        444 & HSCCL J160125.3+432741 & 2 & 240.355439 & 43.461636 & 0.8818 & $-$1.00000 & 0.87941 & 28.9 & 1 \\
        445 & HSCCL J003855.2+021551 & 2 & 9.729907 & 2.264412 & 0.7000 & $-$1.00000 & $-$1.00000 & 32.8 & 1 \\
        445 & HSCCL J003931.8+020621 & 2 & 9.882633 & 2.105897 & 0.6980 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        446 & HSCCL J094239.9+045302 & 2 & 145.666152 & 4.883927 & 0.7972 & $-$1.00000 & $-$1.00000 & 13.1 & $-$1 \\
        446 & HSCCL J094311.2+045420 & 2 & 145.796670 & 4.905569 & 0.8008 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        447 & HSCCL J160322.6+442345 & 2 & 240.844170 & 44.395917 & 0.6766 & $-$1.00000 & 0.68053 & 10.6 & 1 \\
        447 & HSCCL J160323.5+442952 & 2 & 240.847815 & 44.497913 & 0.6877 & 0.68074 & 0.68187 & 20.1 & 1 \\
        448 & HSCCL J123704.2+011348 & 2 & 189.267500 & 1.230207 & 0.8012 & $-$1.00000 & $-$1.00000 & 14.6 & 1 \\
        448 & HSCCL J123714.5+011622 & 2 & 189.310290 & 1.272863 & 0.7989 & $-$1.00000 & $-$1.00000 & 16.5 & 1 \\
        449 & HSCCL J222852.2-002444 & 2 & 337.217310 & $-$0.412404 & 0.5840 & 0.59135 & $-$1.00000 & 18.2 & 1 \\
        449 & HSCCL J222857.1-001403 & 2 & 337.237949 & $-$0.234335 & 0.5900 & $-$1.00000 & $-$1.00000 & 16.6 & $-$1 \\
        450 & HSCCL J115032.5+021007 & 2 & 177.635416 & 2.168872 & 0.7436 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        450 & HSCCL J115049.4+015817 & 2 & 177.705804 & 1.971591 & 0.7440 & $-$1.00000 & $-$1.00000 & 12.0 & 1 \\
        451 & HSCCL J114619.8+012951 & 2 & 176.582528 & 1.497695 & 0.6196 & $-$1.00000 & $-$1.00000 & 19.2 & $-$1 \\
        451 & HSCCL J114621.1+013022 & 2 & 176.587888 & 1.506324 & 0.6199 & $-$1.00000 & $-$1.00000 & 20.7 & $-$1 \\
        452 & HSCCL J125201.9+044245 & 2 & 193.008039 & 4.712614 & 0.5257 & 0.53137 & $-$1.00000 & 18.8 & 1 \\
        452 & HSCCL J125220.4+044918 & 2 & 193.085019 & 4.821751 & 0.5288 & 0.53230 & $-$1.00000 & 13.5 & 1 \\
        453 & HSCCL J131106.9+043143 & 2 & 197.778741 & 4.528879 & 0.5918 & $-$1.00000 & $-$1.00000 & 13.9 & $-$1 \\
        453 & HSCCL J131114.0+044344 & 2 & 197.808271 & 4.729133 & 0.5900 & $-$1.00000 & $-$1.00000 & 15.3 & $-$1 \\
        454 & HSCCL J162435.4+440826 & 2 & 246.147677 & 44.140592 & 0.8960 & $-$1.00000 & $-$1.00000 & 11.9 & 1 \\
        454 & HSCCL J162502.1+440450 & 2 & 246.258748 & 44.080592 & 0.8932 & $-$1.00000 & $-$1.00000 & 13.0 & 1 \\
        455 & HSCCL J115745.4+011248 & 2 & 179.439295 & 1.213573 & 0.5974 & $-$1.00000 & 0.59128 & 39.7 & 1 \\
        455 & HSCCL J115821.6+010526 & 2 & 179.590094 & 1.090826 & 0.5719 & 0.60269 & 0.59169 & 11.8 & 1 \\
        456 & HSCCL J162234.6+431950 & 4 & 245.644265 & 43.330832 & 0.6180 & $-$1.00000 & 0.63005 & 39.4 & 1 \\
        456 & HSCCL J162332.3+431617 & 4 & 245.884568 & 43.271439 & 0.6060 & $-$1.00000 & 0.63216 & 12.4 & 1 \\
        456 & HSCCL J162357.6+431834 & 4 & 245.989849 & 43.309669 & 0.6274 & $-$1.00000 & 0.63519 & 10.6 & 1 \\
        456 & HSCCL J162433.7+431610 & 4 & 246.140592 & 43.269553 & 0.6333 & $-$1.00000 & 0.63625 & 10.2 & 1 \\
        457 & HSCCL J091336.3-005933 & 2 & 138.401130 & $-$0.992515 & 0.8083 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        457 & HSCCL J091346.5-010658 & 2 & 138.443888 & $-$1.116205 & 0.8080 & $-$1.00000 & $-$1.00000 & 10.0 & 1 \\
        458 & HSCCL J134232.1+012630 & 3 & 205.633573 & 1.441690 & 0.5860 & 0.59957 & $-$1.00000 & 12.6 & 1 \\
        458 & HSCCL J134246.4+011234 & 3 & 205.693157 & 1.209479 & 0.5900 & 0.60015 & $-$1.00000 & 10.3 & 1 \\
        458 & HSCCL J134308.9+010200 & 3 & 205.786889 & 1.033411 & 0.5880 & 0.59881 & $-$1.00000 & 14.8 & 1 \\
        459 & HSCCL J144132.9+434949 & 2 & 220.387237 & 43.830497 & 0.9946 & $-$1.00000 & $-$1.00000 & 27.0 & 1 \\
        459 & HSCCL J144215.7+434614 & 2 & 220.565314 & 43.770737 & 0.9940 & $-$1.00000 & $-$1.00000 & 14.4 & 1 \\
        460 & HSCCL J223547.5+045020 & 2 & 338.947811 & 4.839061 & 0.9460 & 0.95070 & $-$1.00000 & 26.7 & 1 \\
        460 & HSCCL J223558.9+045802 & 2 & 338.995324 & 4.967316 & 0.9520 & $-$1.00000 & $-$1.00000 & 17.9 & $-$1 \\
        461 & HSCCL J145830.3-001249 & 2 & 224.626401 & $-$0.213830 & 0.9945 & $-$1.00000 & $-$1.00000 & 11.7 & $-$1 \\
        461 & HSCCL J145845.0-000911 & 2 & 224.687510 & $-$0.153060 & 0.9932 & $-$1.00000 & $-$1.00000 & 13.4 & 1 \\
        462 & HSCCL J013427.9+002359 & 2 & 23.616168 & 0.399997 & 0.9861 & $-$1.00000 & $-$1.00000 & 16.2 & 1 \\
        462 & HSCCL J013456.1+002841 & 2 & 23.733925 & 0.478210 & 0.9851 & $-$1.00000 & $-$1.00000 & 13.4 & $-$1 \\
        463 & HSCCL J115108.1+004431 & 4 & 177.783878 & 0.742221 & 0.5200 & 0.51003 & $-$1.00000 & 10.7 & 1 \\
        463 & HSCCL J115109.0+005630 & 4 & 177.787582 & 0.941819 & 0.5130 & 0.50975 & $-$1.00000 & 10.2 & 1 \\
        463 & HSCCL J115144.9+005441 & 4 & 177.937040 & 0.911574 & 0.5100 & 0.50943 & $-$1.00000 & 15.7 & 1 \\
        463 & HSCCL J115212.4+005300 & 4 & 178.051746 & 0.883527 & 0.5000 & 0.50982 & $-$1.00000 & 15.1 & 1 \\
        464 & HSCCL J222528.9+035306 & 2 & 336.370618 & 3.885246 & 0.9977 & $-$1.00000 & $-$1.00000 & 12.3 & $-$1 \\
        464 & HSCCL J222550.1+035021 & 2 & 336.458945 & 3.839267 & 0.9947 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        465 & HSCCL J224404.4-000123 & 3 & 341.018349 & $-$0.023306 & 0.9761 & $-$1.00000 & $-$1.00000 & 17.9 & $-$1 \\
        465 & HSCCL J224409.8-000955 & 3 & 341.040855 & $-$0.165396 & 0.9753 & $-$1.00000 & $-$1.00000 & 13.4 & 1 \\
        465 & HSCCL J224431.9-001830 & 3 & 341.132941 & $-$0.308595 & 0.9756 & $-$1.00000 & $-$1.00000 & 14.3 & 1 \\
        466 & HSCCL J230110.0-001245 & 2 & 345.291631 & $-$0.212725 & 0.9893 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        466 & HSCCL J230129.4-001335 & 2 & 345.372422 & $-$0.226506 & 0.9900 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        467 & HSCCL J230254.9+032631 & 2 & 345.728878 & 3.441987 & 0.9935 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        467 & HSCCL J230319.0+033042 & 2 & 345.829150 & 3.511813 & 0.9945 & $-$1.00000 & $-$1.00000 & 13.1 & $-$1 \\
        468 & HSCCL J231127.2-002733 & 3 & 347.863520 & $-$0.459301 & 0.5687 & 0.57677 & $-$1.00000 & 19.8 & 1 \\
        468 & HSCCL J231144.6-002630 & 3 & 347.935766 & $-$0.441713 & 0.5800 & 0.57744 & $-$1.00000 & 13.6 & 1 \\
        468 & HSCCL J231219.4-002325 & 3 & 348.081039 & $-$0.390522 & 0.5920 & 0.57724 & $-$1.00000 & 10.7 & 1 \\
        469 & HSCCL J021111.3-043245 & 2 & 32.797159 & $-$4.545993 & 0.9860 & $-$1.00000 & $-$1.00000 & 14.3 & $-$1 \\
        469 & HSCCL J021118.5-042729 & 2 & 32.827093 & $-$4.458142 & 0.9891 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        470 & HSCCL J021125.5+004334 & 2 & 32.856414 & 0.726325 & 0.9863 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        470 & HSCCL J021139.9+005135 & 2 & 32.916239 & 0.859726 & 0.9866 & $-$1.00000 & $-$1.00000 & 19.7 & 1 \\
        471 & HSCCL J225737.3+022718 & 2 & 344.405522 & 2.455196 & 0.6036 & $-$1.00000 & $-$1.00000 & 24.1 & 1 \\
        471 & HSCCL J225803.6+023131 & 2 & 344.514882 & 2.525372 & 0.6160 & 0.60673 & $-$1.00000 & 18.7 & 1 \\
        472 & HSCCL J021147.0-005729 & 2 & 32.945904 & $-$0.958188 & 0.9785 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        472 & HSCCL J021207.8-005214 & 2 & 33.032403 & $-$0.870801 & 0.9819 & $-$1.00000 & $-$1.00000 & 18.1 & $-$1 \\
        473 & HSCCL J001946.2+034225 & 2 & 4.942507 & 3.707181 & 0.9864 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        473 & HSCCL J002006.3+034320 & 2 & 5.026408 & 3.722248 & 0.9861 & $-$1.00000 & $-$1.00000 & 13.7 & $-$1 \\
        474 & HSCCL J084119.0+013810 & 2 & 130.329191 & 1.636129 & 0.9820 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        474 & HSCCL J084136.7+012950 & 2 & 130.402727 & 1.497302 & 0.9810 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        475 & HSCCL J115209.0-001344 & 5 & 178.037412 & $-$0.229159 & 0.5852 & $-$1.00000 & 0.60360 & 16.2 & 1 \\
        475 & HSCCL J115309.7-000945 & 5 & 178.290410 & $-$0.162712 & 0.5902 & 0.59777 & 0.60361 & 46.4 & 1 \\
        475 & HSCCL J115337.9+000004 & 5 & 178.408072 & 0.001160 & 0.5780 & $-$1.00000 & 0.60591 & 18.9 & 1 \\
        475 & HSCCL J115341.6-001425 & 5 & 178.423320 & $-$0.240455 & 0.6040 & 0.59989 & 0.60691 & 11.7 & 1 \\
        475 & HSCCL J115358.1+000509 & 5 & 178.492220 & 0.085908 & 0.6080 & $-$1.00000 & 0.60750 & 12.1 & 1 \\
        476 & HSCCL J002217.9+042717 & 2 & 5.574467 & 4.454966 & 0.9999 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        476 & HSCCL J002249.5+041814 & 2 & 5.706242 & 4.304036 & 1.0000 & $-$1.00000 & $-$1.00000 & 15.7 & $-$1 \\
        477 & HSCCL J085549.2+025616 & 2 & 133.955022 & 2.937934 & 0.9972 & $-$1.00000 & $-$1.00000 & 14.8 & 1 \\
        477 & HSCCL J085613.4+025609 & 2 & 134.055850 & 2.936005 & 0.9948 & $-$1.00000 & $-$1.00000 & 17.5 & 1 \\
        478 & HSCCL J090823.5-012125 & 2 & 137.098030 & $-$1.357025 & 0.9818 & $-$1.00000 & $-$1.00000 & 11.0 & $-$1 \\
        478 & HSCCL J090848.7-011936 & 2 & 137.202996 & $-$1.326875 & 0.9841 & $-$1.00000 & $-$1.00000 & 13.5 & $-$1 \\
        479 & HSCCL J092942.6+031731 & 2 & 142.427526 & 3.292067 & 0.9961 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        479 & HSCCL J093005.9+031013 & 2 & 142.524641 & 3.170447 & 0.9980 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        480 & HSCCL J085727.5-004742 & 2 & 134.364395 & $-$0.795102 & 0.6040 & 0.59714 & $-$1.00000 & 13.9 & 1 \\
        480 & HSCCL J085752.7-003535 & 2 & 134.469590 & $-$0.593318 & 0.5980 & 0.61479 & $-$1.00000 & 13.4 & $-$1 \\
        481 & HSCCL J101714.4+004737 & 2 & 154.309985 & 0.793883 & 0.9807 & $-$1.00000 & $-$1.00000 & 12.6 & 1 \\
        481 & HSCCL J101735.5+005545 & 2 & 154.397804 & 0.929193 & 0.9789 & $-$1.00000 & $-$1.00000 & 15.6 & $-$1 \\
        482 & HSCCL J230207.0+014425 & 2 & 345.529296 & 1.740373 & 0.5080 & $-$1.00000 & $-$1.00000 & 15.8 & 1 \\
        482 & HSCCL J230219.6+015432 & 2 & 345.581633 & 1.908950 & 0.5171 & 0.50586 & $-$1.00000 & 20.3 & 1 \\
        483 & HSCCL J102304.0-012343 & 2 & 155.766732 & $-$1.395322 & 0.9860 & $-$1.00000 & $-$1.00000 & 10.1 & 1 \\
        483 & HSCCL J102337.7-012433 & 2 & 155.907203 & $-$1.409224 & 0.9880 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        484 & HSCCL J111655.1-011842 & 2 & 169.229432 & $-$1.311891 & 0.9800 & $-$1.00000 & $-$1.00000 & 17.8 & 1 \\
        484 & HSCCL J111719.9-011534 & 2 & 169.332900 & $-$1.259494 & 0.9820 & $-$1.00000 & $-$1.00000 & 11.9 & $-$1 \\
        485 & HSCCL J112337.3-011033 & 2 & 170.905584 & $-$1.175834 & 0.9920 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        485 & HSCCL J112410.1-011257 & 2 & 171.042205 & $-$1.216096 & 0.9947 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        486 & HSCCL J113313.5+025736 & 2 & 173.306187 & 2.960253 & 0.9820 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        486 & HSCCL J113344.0+025830 & 2 & 173.433382 & 2.975186 & 0.9799 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        487 & HSCCL J113600.3+002813 & 2 & 174.001454 & 0.470335 & 0.9840 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        487 & HSCCL J113644.7+002947 & 2 & 174.186418 & 0.496531 & 0.9855 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        488 & HSCCL J120043.5+024622 & 2 & 180.181267 & 2.772975 & 0.9981 & $-$1.00000 & $-$1.00000 & 10.0 & $-$1 \\
        488 & HSCCL J120118.4+025313 & 2 & 180.326756 & 2.887131 & 0.9980 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        489 & HSCCL J120118.6+014836 & 2 & 180.327441 & 1.810125 & 0.9901 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        489 & HSCCL J120125.0+014207 & 2 & 180.354086 & 1.702130 & 0.9861 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        490 & HSCCL J134010.6+433846 & 2 & 205.044155 & 43.646130 & 0.9900 & $-$1.00000 & $-$1.00000 & 12.4 & $-$1 \\
        490 & HSCCL J134018.4+434250 & 2 & 205.076774 & 43.714059 & 0.9899 & $-$1.00000 & $-$1.00000 & 19.7 & 1 \\
        491 & HSCCL J141536.7+014416 & 2 & 213.902927 & 1.737951 & 0.9860 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        491 & HSCCL J141551.9+014941 & 2 & 213.966276 & 1.828180 & 0.9896 & $-$1.00000 & $-$1.00000 & 11.1 & $-$1 \\
        492 & HSCCL J120803.1+040039 & 2 & 182.012834 & 4.011081 & 0.9460 & $-$1.00000 & $-$1.00000 & 12.3 & 1 \\
        492 & HSCCL J120823.8+041213 & 2 & 182.099112 & 4.203644 & 0.9460 & $-$1.00000 & $-$1.00000 & 23.5 & 1 \\
        493 & HSCCL J230811.9+010823 & 2 & 347.049723 & 1.139872 & 0.7356 & 0.72322 & $-$1.00000 & 18.9 & 1 \\
        493 & HSCCL J230846.3+011113 & 2 & 347.193123 & 1.186993 & 0.7220 & $-$1.00000 & $-$1.00000 & 17.3 & 1 \\
        494 & HSCCL J231630.5-000023 & 2 & 349.127055 & $-$0.006580 & 0.5903 & 0.59046 & $-$1.00000 & 11.0 & 1 \\
        494 & HSCCL J231651.6+000242 & 2 & 349.215074 & 0.045177 & 0.5882 & 0.59241 & $-$1.00000 & 10.1 & 1 \\
        495 & HSCCL J023321.8-012027 & 2 & 38.340638 & $-$1.340895 & 0.6860 & 0.69604 & $-$1.00000 & 10.3 & 1 \\
        495 & HSCCL J023333.3-011700 & 2 & 38.388568 & $-$1.283546 & 0.6936 & 0.69755 & $-$1.00000 & 11.6 & 1 \\
        496 & HSCCL J232918.9+035551 & 2 & 352.328592 & 3.931037 & 0.8765 & $-$1.00000 & $-$1.00000 & 11.5 & $-$1 \\
        496 & HSCCL J232925.9+034615 & 2 & 352.357754 & 3.771035 & 0.8789 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        497 & HSCCL J232628.4+041645 & 2 & 351.618377 & 4.279382 & 0.5860 & 0.59276 & $-$1.00000 & 22.1 & 1 \\
        497 & HSCCL J232702.0+041041 & 2 & 351.758499 & 4.178211 & 0.5920 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        498 & HSCCL J120220.9-004940 & 2 & 180.587233 & $-$0.827791 & 0.6660 & $-$1.00000 & 0.65324 & 19.0 & 1 \\
        498 & HSCCL J120247.2-005219 & 2 & 180.696590 & $-$0.872193 & 0.6560 & $-$1.00000 & $-$1.00000 & 18.9 & 1 \\
        499 & HSCCL J020347.2-021004 & 2 & 30.946551 & $-$2.167854 & 0.8140 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        499 & HSCCL J020437.4-021048 & 2 & 31.155787 & $-$2.180127 & 0.8136 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        500 & HSCCL J152406.0+423825 & 2 & 231.025103 & 42.640411 & 0.5625 & 0.56222 & $-$1.00000 & 10.7 & 1 \\
        500 & HSCCL J152410.0+422843 & 2 & 231.041803 & 42.478671 & 0.5640 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        501 & HSCCL J123812.7+034748 & 2 & 189.552850 & 3.796850 & 0.9720 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        501 & HSCCL J123842.4+035421 & 2 & 189.676808 & 3.905929 & 0.9749 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        502 & HSCCL J234447.5+011023 & 2 & 356.197862 & 1.173063 & 0.8680 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        502 & HSCCL J234449.4+010607 & 2 & 356.205688 & 1.101979 & 0.8651 & $-$1.00000 & $-$1.00000 & 17.8 & 1 \\
        503 & HSCCL J142102.6+002322 & 2 & 215.260752 & 0.389554 & 0.6510 & $-$1.00000 & 0.65148 & 49.0 & 1 \\
        503 & HSCCL J142131.0+001238 & 2 & 215.379219 & 0.210588 & 0.6360 & $-$1.00000 & 0.65007 & 10.3 & 1 \\
        504 & HSCCL J231219.0+035222 & 2 & 348.079055 & 3.872922 & 0.6461 & $-$1.00000 & $-$1.00000 & 45.5 & 1 \\
        504 & HSCCL J231245.7+034536 & 2 & 348.190448 & 3.760266 & 0.6450 & 0.60861 & $-$1.00000 & 15.8 & 1 \\
        505 & HSCCL J111841.6+042208 & 2 & 169.673237 & 4.369049 & 0.7662 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        505 & HSCCL J111855.6+041437 & 2 & 169.731633 & 4.243702 & 0.7640 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        506 & HSCCL J123825.4-002123 & 2 & 189.605922 & $-$0.356548 & 0.9321 & $-$1.00000 & $-$1.00000 & 12.2 & 1 \\
        506 & HSCCL J123843.7-002853 & 2 & 189.681980 & $-$0.481405 & 0.9340 & $-$1.00000 & $-$1.00000 & 11.4 & 1 \\
        507 & HSCCL J125715.6+011753 & 2 & 194.315053 & 1.298239 & 0.8551 & $-$1.00000 & $-$1.00000 & 12.9 & $-$1 \\
        507 & HSCCL J125737.4+011944 & 2 & 194.406038 & 1.329027 & 0.8566 & $-$1.00000 & $-$1.00000 & 11.2 & $-$1 \\
        508 & HSCCL J235700.4+001011 & 2 & 359.251802 & 0.169871 & 0.5769 & 0.55879 & $-$1.00000 & 12.6 & $-$1 \\
        508 & HSCCL J235710.4+001925 & 2 & 359.293369 & 0.323798 & 0.5776 & 0.56084 & $-$1.00000 & 16.2 & 1 \\
        509 & HSCCL J023423.2+024627 & 2 & 38.596802 & 2.774263 & 0.5839 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        509 & HSCCL J023434.6+025718 & 2 & 38.644067 & 2.955070 & 0.5740 & 0.58470 & $-$1.00000 & 11.2 & 1 \\
        510 & HSCCL J120549.1+023123 & 2 & 181.454662 & 2.523282 & 0.6496 & $-$1.00000 & $-$1.00000 & 18.8 & 1 \\
        510 & HSCCL J120628.3+023057 & 2 & 181.617781 & 2.515942 & 0.6500 & $-$1.00000 & $-$1.00000 & 20.3 & 1 \\
        511 & HSCCL J003835.3+003311 & 2 & 9.647001 & 0.553242 & 0.5474 & 0.55414 & $-$1.00000 & 25.4 & 1 \\
        511 & HSCCL J003913.1+003250 & 2 & 9.804748 & 0.547455 & 0.5550 & 0.55592 & $-$1.00000 & 10.5 & 1 \\
        512 & HSCCL J235119.5+033406 & 2 & 357.831165 & 3.568439 & 0.8960 & $-$1.00000 & $-$1.00000 & 13.9 & $-$1 \\
        512 & HSCCL J235158.0+034155 & 2 & 357.991557 & 3.698655 & 0.8978 & $-$1.00000 & $-$1.00000 & 15.8 & 1 \\
        513 & HSCCL J123852.6-012856 & 2 & 189.719210 & $-$1.482378 & 0.9587 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        513 & HSCCL J123853.5-013430 & 2 & 189.722751 & $-$1.575137 & 0.9581 & $-$1.00000 & $-$1.00000 & 17.0 & 1 \\
        514 & HSCCL J093203.7+011328 & 3 & 143.015479 & 1.224594 & 0.6240 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        514 & HSCCL J093232.9+010605 & 3 & 143.136898 & 1.101544 & 0.6220 & $-$1.00000 & $-$1.00000 & 22.6 & 1 \\
        514 & HSCCL J093233.9+011230 & 3 & 143.141332 & 1.208374 & 0.6220 & $-$1.00000 & $-$1.00000 & 10.9 & 1 \\
        515 & HSCCL J232607.4+021428 & 3 & 351.530817 & 2.241177 & 0.5984 & 0.60999 & $-$1.00000 & 18.4 & 1 \\
        515 & HSCCL J232615.6+020701 & 3 & 351.565101 & 2.116945 & 0.6013 & 0.61018 & $-$1.00000 & 13.6 & 1 \\
        515 & HSCCL J232620.4+022044 & 3 & 351.584988 & 2.345667 & 0.6060 & 0.60753 & $-$1.00000 & 19.3 & 1 \\
        516 & HSCCL J124655.2+004135 & 3 & 191.730186 & 0.693139 & 0.7379 & $-$1.00000 & $-$1.00000 & 14.1 & 1 \\
        516 & HSCCL J124712.4+004916 & 3 & 191.801506 & 0.821307 & 0.7360 & $-$1.00000 & $-$1.00000 & 12.1 & 1 \\
        516 & HSCCL J124734.6+005325 & 3 & 191.894083 & 0.890506 & 0.7379 & $-$1.00000 & $-$1.00000 & 10.5 & 1 \\
        517 & HSCCL J022117.6-003626 & 2 & 35.323284 & $-$0.607232 & 0.7967 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        517 & HSCCL J022142.9-002851 & 2 & 35.428711 & $-$0.480856 & 0.7980 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        518 & HSCCL J145425.1+032115 & 2 & 223.604505 & 3.354196 & 0.6300 & $-$1.00000 & $-$1.00000 & 11.4 & $-$1 \\
        518 & HSCCL J145511.4+032234 & 2 & 223.797319 & 3.376302 & 0.6300 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        519 & HSCCL J125145.8+015212 & 2 & 192.940928 & 1.870033 & 0.9381 & $-$1.00000 & $-$1.00000 & 12.1 & $-$1 \\
        519 & HSCCL J125149.3+020256 & 2 & 192.955494 & 2.049116 & 0.9382 & $-$1.00000 & $-$1.00000 & 16.0 & $-$1 \\
        520 & HSCCL J115226.7+012755 & 2 & 178.111313 & 1.465383 & 0.5132 & 0.51150 & $-$1.00000 & 13.4 & 1 \\
        520 & HSCCL J115315.6+012805 & 2 & 178.314937 & 1.468147 & 0.5115 & 0.51153 & $-$1.00000 & 16.8 & 1 \\
        521 & HSCCL J221713.4+025704 & 2 & 334.305967 & 2.951191 & 0.6359 & 0.64090 & $-$1.00000 & 31.1 & 1 \\
        521 & HSCCL J221743.4+025529 & 2 & 334.431015 & 2.924756 & 0.6267 & 0.63953 & $-$1.00000 & 14.7 & 1 \\
        522 & HSCCL J124027.6-005710 & 2 & 190.114980 & $-$0.952881 & 0.7835 & $-$1.00000 & $-$1.00000 & 27.7 & 1 \\
        522 & HSCCL J124028.5-004526 & 2 & 190.118852 & $-$0.757443 & 0.7813 & $-$1.00000 & $-$1.00000 & 19.3 & 1 \\
        523 & HSCCL J140538.8+023249 & 2 & 211.411463 & 2.547181 & 0.9566 & $-$1.00000 & $-$1.00000 & 11.4 & $-$1 \\
        523 & HSCCL J140548.8+024058 & 2 & 211.453128 & 2.682963 & 0.9601 & $-$1.00000 & $-$1.00000 & 13.9 & 1 \\
        524 & HSCCL J102230.3+025813 & 2 & 155.626056 & 2.970414 & 0.6967 & 0.70100 & $-$1.00000 & 10.3 & 1 \\
        524 & HSCCL J102325.8+025917 & 2 & 155.857435 & 2.988333 & 0.7020 & $-$1.00000 & $-$1.00000 & 29.1 & 1 \\
        525 & HSCCL J020950.0+005528 & 2 & 32.458184 & 0.924625 & 0.5737 & 0.55435 & $-$1.00000 & 15.2 & $-$1 \\
        525 & HSCCL J021005.5+010224 & 2 & 32.522882 & 1.040084 & 0.5754 & 0.55474 & $-$1.00000 & 13.2 & $-$1 \\
        526 & HSCCL J233228.8+042622 & 2 & 353.120067 & 4.439722 & 0.5846 & 0.57217 & $-$1.00000 & 19.5 & 1 \\
        526 & HSCCL J233247.4+043655 & 2 & 353.197486 & 4.615544 & 0.5733 & 0.57002 & $-$1.00000 & 15.2 & 1 \\
        527 & HSCCL J001207.4-000428 & 2 & 3.030997 & $-$0.074624 & 0.8700 & $-$1.00000 & $-$1.00000 & 10.3 & $-$1 \\
        527 & HSCCL J001233.4+000319 & 2 & 3.139172 & 0.055355 & 0.8674 & $-$1.00000 & $-$1.00000 & 12.4 & 1 \\
        528 & HSCCL J104820.2-001858 & 2 & 162.083976 & $-$0.316208 & 0.5670 & 0.56038 & $-$1.00000 & 13.4 & 1 \\
        528 & HSCCL J104853.9-001306 & 2 & 162.224463 & $-$0.218609 & 0.5520 & 0.56217 & $-$1.00000 & 11.4 & 1 \\
        529 & HSCCL J132755.0+014047 & 2 & 201.978962 & 1.679987 & 0.9300 & $-$1.00000 & $-$1.00000 & 43.8 & 1 \\
        529 & HSCCL J132812.8+013217 & 2 & 202.053184 & 1.538110 & 0.9311 & $-$1.00000 & $-$1.00000 & 13.7 & $-$1 \\
        530 & HSCCL J083826.8+042601 & 2 & 129.611572 & 4.433672 & 0.6764 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        530 & HSCCL J083912.5+042842 & 2 & 129.802082 & 4.478449 & 0.6760 & $-$1.00000 & $-$1.00000 & 18.0 & 1 \\
        531 & HSCCL J102452.0-004009 & 2 & 156.216576 & $-$0.669364 & 0.5492 & 0.55135 & $-$1.00000 & 13.0 & 1 \\
        531 & HSCCL J102521.6-003931 & 2 & 156.340203 & $-$0.658826 & 0.5520 & 0.55439 & $-$1.00000 & 15.0 & 1 \\
        532 & HSCCL J111624.9+025136 & 2 & 169.103887 & 2.860112 & 0.5600 & $-$1.00000 & $-$1.00000 & 16.6 & 1 \\
        532 & HSCCL J111640.7+024525 & 2 & 169.169542 & 2.757087 & 0.5587 & 0.57564 & $-$1.00000 & 10.4 & $-$1 \\
        533 & HSCCL J084801.8+014312 & 2 & 132.007418 & 1.720051 & 0.7784 & $-$1.00000 & $-$1.00000 & 11.3 & 1 \\
        533 & HSCCL J084844.9+014908 & 2 & 132.186924 & 1.818974 & 0.7781 & $-$1.00000 & $-$1.00000 & 10.2 & $-$1 \\
        534 & HSCCL J124957.0+002432 & 2 & 192.487483 & 0.409162 & 0.6705 & 0.66435 & $-$1.00000 & 18.7 & 1 \\
        534 & HSCCL J125035.8+003646 & 2 & 192.649330 & 0.612847 & 0.6683 & 0.66400 & $-$1.00000 & 54.3 & 1 \\
        535 & HSCCL J120019.0+013427 & 2 & 180.079308 & 1.574389 & 0.5980 & $-$1.00000 & $-$1.00000 & 16.6 & 1 \\
        535 & HSCCL J120111.5+012634 & 2 & 180.297940 & 1.443046 & 0.6040 & $-$1.00000 & 0.60002 & 42.4 & 1 \\
        536 & HSCCL J101402.2+023753 & 2 & 153.509015 & 2.631569 & 0.5767 & 0.56886 & $-$1.00000 & 31.6 & 1 \\
        536 & HSCCL J101404.2+025005 & 2 & 153.517456 & 2.834735 & 0.5803 & 0.56623 & $-$1.00000 & 17.1 & 1 \\
        537 & HSCCL J233755.7+025147 & 3 & 354.482201 & 2.863243 & 0.5590 & 0.56010 & $-$1.00000 & 32.3 & 1 \\
        537 & HSCCL J233832.6+025309 & 3 & 354.635874 & 2.886016 & 0.5599 & 0.56111 & $-$1.00000 & 17.6 & 1 \\
        537 & HSCCL J233852.8+025754 & 3 & 354.719922 & 2.965224 & 0.5528 & 0.55888 & $-$1.00000 & 11.1 & 1 \\
        538 & HSCCL J130949.5+004239 & 2 & 197.456057 & 0.710889 & 0.8507 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        538 & HSCCL J131020.1+004944 & 2 & 197.583731 & 0.828951 & 0.8546 & $-$1.00000 & $-$1.00000 & 18.0 & 1 \\
        539 & HSCCL J020936.3-022040 & 2 & 32.401106 & $-$2.344519 & 0.7001 & $-$1.00000 & $-$1.00000 & 22.2 & $-$1 \\
        539 & HSCCL J021004.3-021214 & 2 & 32.517849 & $-$2.204133 & 0.6970 & $-$1.00000 & $-$1.00000 & 19.6 & 1 \\
        540 & HSCCL J090748.9+023746 & 2 & 136.953822 & 2.629577 & 0.6219 & 0.62150 & $-$1.00000 & 16.0 & 1 \\
        540 & HSCCL J090751.9+024653 & 2 & 136.966393 & 2.781440 & 0.6168 & 0.61800 & $-$1.00000 & 30.6 & 1 \\
        541 & HSCCL J132110.3-010635 & 2 & 200.292883 & $-$1.109905 & 0.7453 & $-$1.00000 & $-$1.00000 & 57.5 & 1 \\
        541 & HSCCL J132137.3-010350 & 2 & 200.405224 & $-$1.063951 & 0.7413 & $-$1.00000 & $-$1.00000 & 18.2 & 1 \\
        542 & HSCCL J125031.1+041530 & 2 & 192.629492 & 4.258410 & 0.7339 & $-$1.00000 & $-$1.00000 & 24.1 & 1 \\
        542 & HSCCL J125105.7+040512 & 2 & 192.773765 & 4.086876 & 0.7340 & $-$1.00000 & $-$1.00000 & 16.9 & 1 \\
        543 & HSCCL J140518.0-002830 & 2 & 211.325040 & $-$0.475205 & 0.5880 & $-$1.00000 & 0.58263 & 20.1 & 1 \\
        543 & HSCCL J140612.4-002844 & 2 & 211.551871 & $-$0.479011 & 0.5817 & 0.58061 & 0.58546 & 18.8 & 1 \\
        544 & HSCCL J142030.4+024738 & 3 & 215.126607 & 2.794077 & 0.8628 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        544 & HSCCL J142032.4+023905 & 3 & 215.134872 & 2.651648 & 0.8590 & $-$1.00000 & $-$1.00000 & 18.5 & 1 \\
        544 & HSCCL J142049.5+023355 & 3 & 215.206423 & 2.565504 & 0.8650 & $-$1.00000 & $-$1.00000 & 34.2 & 1 \\
        545 & HSCCL J144948.8+002840 & 2 & 222.453262 & 0.477909 & 0.5740 & 0.57935 & $-$1.00000 & 15.2 & 1 \\
        545 & HSCCL J144951.5+001527 & 2 & 222.464685 & 0.257573 & 0.5821 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        546 & HSCCL J160808.1+440707 & 2 & 242.033714 & 44.118769 & 0.8189 & $-$1.00000 & 0.80718 & 37.9 & 1 \\
        546 & HSCCL J160918.8+440615 & 2 & 242.328535 & 44.104252 & 0.8081 & 0.80442 & 0.80415 & 18.7 & 1 \\
        547 & HSCCL J234130.9+011943 & 2 & 355.378553 & 1.328811 & 0.8273 & $-$1.00000 & $-$1.00000 & 26.9 & 1 \\
        547 & HSCCL J234135.6+012657 & 2 & 355.398419 & 1.449356 & 0.8280 & 0.82298 & $-$1.00000 & 17.8 & 1 \\
        548 & HSCCL J234241.9+002504 & 2 & 355.674645 & 0.417903 & 0.7300 & $-$1.00000 & $-$1.00000 & 21.3 & 1 \\
        548 & HSCCL J234303.7+002009 & 2 & 355.765397 & 0.335953 & 0.7301 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        549 & HSCCL J143505.4+023445 & 2 & 218.772465 & 2.579367 & 0.7700 & $-$1.00000 & $-$1.00000 & 15.2 & 1 \\
        549 & HSCCL J143543.2+024309 & 2 & 218.929941 & 2.719289 & 0.7669 & $-$1.00000 & 0.77318 & 16.3 & 1 \\
        550 & HSCCL J144151.7+011631 & 2 & 220.465279 & 1.275511 & 0.7936 & $-$1.00000 & $-$1.00000 & 18.7 & $-$1 \\
        550 & HSCCL J144153.9+012658 & 2 & 220.474712 & 1.449578 & 0.7902 & $-$1.00000 & $-$1.00000 & 30.6 & 1 \\
        551 & HSCCL J130549.0+004241 & 2 & 196.454128 & 0.711605 & 0.7994 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        551 & HSCCL J130611.5+004208 & 2 & 196.548008 & 0.702435 & 0.8025 & $-$1.00000 & $-$1.00000 & 19.2 & 1 \\
        552 & HSCCL J130143.6+012009 & 2 & 195.431834 & 1.335918 & 0.8415 & $-$1.00000 & $-$1.00000 & 17.2 & 1 \\
        552 & HSCCL J130208.3+010854 & 2 & 195.534619 & 1.148429 & 0.8440 & $-$1.00000 & $-$1.00000 & 19.5 & 1 \\
        553 & HSCCL J142633.1-002440 & 3 & 216.637779 & $-$0.411290 & 0.6060 & $-$1.00000 & 0.61410 & 19.7 & 1 \\
        553 & HSCCL J142707.6-001120 & 3 & 216.781750 & $-$0.189014 & 0.6040 & $-$1.00000 & 0.61276 & 15.8 & 1 \\
        553 & HSCCL J142734.1-003320 & 3 & 216.892110 & $-$0.555707 & 0.5850 & $-$1.00000 & 0.61493 & 16.9 & 1 \\
        554 & HSCCL J091811.8+041913 & 2 & 139.549000 & 4.320355 & 0.9957 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        554 & HSCCL J091856.1+041406 & 2 & 139.733848 & 4.235085 & 0.9980 & $-$1.00000 & $-$1.00000 & 32.1 & 1 \\
        555 & HSCCL J150623.6+440121 & 2 & 226.598427 & 44.022630 & 0.9940 & $-$1.00000 & $-$1.00000 & 18.2 & 1 \\
        555 & HSCCL J150710.5+441038 & 2 & 226.793614 & 44.177259 & 0.9963 & $-$1.00000 & $-$1.00000 & 31.0 & 1 \\
        556 & HSCCL J150758.8+424400 & 2 & 226.995104 & 42.733588 & 0.9980 & $-$1.00000 & $-$1.00000 & 23.5 & 1 \\
        556 & HSCCL J150836.7+425632 & 2 & 227.152752 & 42.942439 & 0.9965 & $-$1.00000 & $-$1.00000 & 19.6 & 1 \\
        557 & HSCCL J231703.5+024745 & 2 & 349.264448 & 2.795991 & 0.9800 & $-$1.00000 & $-$1.00000 & 15.5 & $-$1 \\
        557 & HSCCL J231722.6+025147 & 2 & 349.344312 & 2.863329 & 0.9852 & $-$1.00000 & $-$1.00000 & 15.5 & $-$1 \\
        558 & HSCCL J235716.6-003255 & 2 & 359.319055 & $-$0.548670 & 0.9890 & $-$1.00000 & $-$1.00000 & 27.5 & 1 \\
        558 & HSCCL J235737.6-004426 & 2 & 359.406823 & $-$0.740586 & 0.9869 & $-$1.00000 & $-$1.00000 & 18.8 & $-$1 \\
        559 & HSCCL J015722.4-012303 & 2 & 29.343178 & $-$1.384358 & 0.5440 & $-$1.00000 & $-$1.00000 & 22.7 & 1 \\
        559 & HSCCL J015748.1-010912 & 2 & 29.450429 & $-$1.153454 & 0.5435 & 0.54295 & $-$1.00000 & 20.3 & 1 \\
        560 & HSCCL J143757.1-001705 & 3 & 219.487834 & $-$0.284884 & 0.5275 & 0.54539 & 0.54534 & 15.5 & 1 \\
        560 & HSCCL J143841.1-002627 & 3 & 219.671287 & $-$0.441013 & 0.5419 & 0.54372 & 0.54301 & 27.7 & 1 \\
        560 & HSCCL J143904.5-003153 & 3 & 219.768807 & $-$0.531445 & 0.5506 & 0.54642 & 0.54362 & 14.1 & 1 \\
        561 & HSCCL J021133.5+004538 & 2 & 32.889532 & 0.760829 & 0.9785 & $-$1.00000 & $-$1.00000 & 19.1 & 1 \\
        561 & HSCCL J021212.9+004801 & 2 & 33.053662 & 0.800356 & 0.9740 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        562 & HSCCL J143822.8+000416 & 2 & 219.595049 & 0.071133 & 0.8509 & $-$1.00000 & 0.84466 & 16.0 & 1 \\
        562 & HSCCL J143904.5-000457 & 2 & 219.768735 & $-$0.082670 & 0.8580 & $-$1.00000 & 0.84593 & 15.7 & 1 \\
        563 & HSCCL J001128.0+030324 & 2 & 2.866523 & 3.056712 & 0.7003 & 0.67603 & $-$1.00000 & 29.6 & 1 \\
        563 & HSCCL J001155.0+024833 & 2 & 2.979039 & 2.809230 & 0.7005 & 0.68065 & $-$1.00000 & 19.1 & 1 \\
        564 & HSCCL J131413.4-004747 & 2 & 198.555637 & $-$0.796435 & 0.5709 & 0.57821 & $-$1.00000 & 15.9 & 1 \\
        564 & HSCCL J131424.9-005404 & 2 & 198.603736 & $-$0.901352 & 0.5795 & 0.57791 & $-$1.00000 & 16.3 & 1 \\
        565 & HSCCL J020517.9-043841 & 2 & 31.324625 & $-$4.644937 & 0.9661 & $-$1.00000 & $-$1.00000 & 39.7 & 1 \\
        565 & HSCCL J020545.1-043606 & 2 & 31.438066 & $-$4.601759 & 0.9619 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        566 & HSCCL J104626.5-003211 & 2 & 161.610517 & $-$0.536663 & 0.8894 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        566 & HSCCL J104725.0-003633 & 2 & 161.854114 & $-$0.609288 & 0.8882 & $-$1.00000 & $-$1.00000 & 16.5 & 1 \\
        567 & HSCCL J021231.0+015234 & 2 & 33.129010 & 1.876374 & 0.7636 & $-$1.00000 & $-$1.00000 & 20.3 & 1 \\
        567 & HSCCL J021235.5+020054 & 2 & 33.147756 & 2.015159 & 0.7599 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        568 & HSCCL J091514.4+023027 & 2 & 138.810096 & 2.507774 & 0.7178 & $-$1.00000 & $-$1.00000 & 20.4 & 1 \\
        568 & HSCCL J091527.4+022214 & 2 & 138.864186 & 2.370794 & 0.7144 & $-$1.00000 & $-$1.00000 & 19.8 & 1 \\
        569 & HSCCL J092535.6+015121 & 2 & 141.398437 & 1.855977 & 0.7677 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        569 & HSCCL J092631.2+014517 & 2 & 141.630087 & 1.754920 & 0.7685 & $-$1.00000 & $-$1.00000 & 30.2 & 1 \\
        570 & HSCCL J022002.8-014816 & 2 & 35.011768 & $-$1.804640 & 0.9367 & $-$1.00000 & $-$1.00000 & 18.5 & 1 \\
        570 & HSCCL J022056.0-014551 & 2 & 35.233250 & $-$1.764247 & 0.9380 & $-$1.00000 & $-$1.00000 & 16.0 & 1 \\
        571 & HSCCL J141612.6+015605 & 2 & 214.052434 & 1.934951 & 0.9659 & $-$1.00000 & $-$1.00000 & 16.3 & 1 \\
        571 & HSCCL J141639.7+015348 & 2 & 214.165444 & 1.896669 & 0.9660 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        572 & HSCCL J022516.4-015628 & 2 & 36.318321 & $-$1.941245 & 0.7608 & 0.77335 & $-$1.00000 & 18.0 & 1 \\
        572 & HSCCL J022613.3-015034 & 2 & 36.555407 & $-$1.842785 & 0.7720 & $-$1.00000 & $-$1.00000 & 20.5 & 1 \\
        573 & HSCCL J094501.1-000812 & 2 & 146.254578 & $-$0.136721 & 0.8653 & $-$1.00000 & $-$1.00000 & 36.4 & 1 \\
        573 & HSCCL J094508.3-001548 & 2 & 146.284426 & $-$0.263383 & 0.8610 & $-$1.00000 & $-$1.00000 & 19.9 & 1 \\
        574 & HSCCL J132952.4-002914 & 2 & 202.468526 & $-$0.487343 & 0.6880 & $-$1.00000 & $-$1.00000 & 16.8 & 1 \\
        574 & HSCCL J132957.2-002344 & 2 & 202.488227 & $-$0.395604 & 0.6881 & $-$1.00000 & $-$1.00000 & 27.1 & 1 \\
        575 & HSCCL J091434.1-010239 & 2 & 138.642055 & $-$1.044252 & 0.7921 & $-$1.00000 & $-$1.00000 & 33.6 & 1 \\
        575 & HSCCL J091459.3-010243 & 2 & 138.747199 & $-$1.045291 & 0.7879 & $-$1.00000 & $-$1.00000 & 17.6 & 1 \\
        576 & HSCCL J020958.2-011518 & 2 & 32.492454 & $-$1.255194 & 0.6535 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        576 & HSCCL J021035.1-011732 & 2 & 32.646276 & $-$1.292333 & 0.6500 & 0.66872 & $-$1.00000 & 20.2 & 1 \\
        577 & HSCCL J094715.5+003258 & 2 & 146.814382 & 0.549563 & 0.7780 & 0.69366 & $-$1.00000 & 17.0 & 1 \\
        577 & HSCCL J094717.3+002459 & 2 & 146.822076 & 0.416481 & 0.7818 & $-$1.00000 & $-$1.00000 & 15.3 & $-$1 \\
        578 & HSCCL J224316.3+033631 & 2 & 340.818009 & 3.608649 & 0.7887 & $-$1.00000 & $-$1.00000 & 17.0 & 1 \\
        578 & HSCCL J224331.6+032738 & 2 & 340.881593 & 3.460737 & 0.7920 & $-$1.00000 & $-$1.00000 & 15.8 & $-$1 \\
        579 & HSCCL J112002.7+012938 & 2 & 170.011137 & 1.493997 & 0.7000 & $-$1.00000 & $-$1.00000 & 16.7 & 1 \\
        579 & HSCCL J112003.3+011500 & 2 & 170.013553 & 1.250136 & 0.6980 & 0.66999 & $-$1.00000 & 18.4 & 1 \\
        580 & HSCCL J110453.9+013539 & 2 & 166.224576 & 1.594252 & 0.7065 & $-$1.00000 & $-$1.00000 & 15.4 & $-$1 \\
        580 & HSCCL J110526.1+012449 & 2 & 166.358842 & 1.413718 & 0.7040 & $-$1.00000 & $-$1.00000 & 21.5 & 1 \\
        581 & HSCCL J161112.8+434629 & 2 & 242.803185 & 43.774820 & 0.6874 & $-$1.00000 & 0.68398 & 19.8 & 1 \\
        581 & HSCCL J161133.2+434226 & 2 & 242.888161 & 43.707498 & 0.6760 & $-$1.00000 & 0.68795 & 15.6 & 1 \\
        582 & HSCCL J130216.0+000140 & 2 & 195.566749 & 0.027860 & 0.8430 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        582 & HSCCL J130217.1+000713 & 2 & 195.571308 & 0.120529 & 0.8417 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        583 & HSCCL J120205.0+011630 & 2 & 180.520803 & 1.275234 & 0.5581 & $-$1.00000 & $-$1.00000 & 15.5 & 1 \\
        583 & HSCCL J120243.7+005856 & 2 & 180.682002 & 0.982351 & 0.5612 & 0.56220 & 0.55818 & 30.9 & 1 \\
        584 & HSCCL J133322.1+042337 & 2 & 203.342221 & 4.393683 & 0.5390 & 0.53219 & $-$1.00000 & 16.6 & 1 \\
        584 & HSCCL J133411.0+042430 & 2 & 203.545944 & 4.408400 & 0.5327 & 0.53342 & $-$1.00000 & 20.2 & 1 \\
        585 & HSCCL J133432.5+002308 & 2 & 203.635385 & 0.385600 & 0.5477 & 0.56136 & $-$1.00000 & 21.5 & 1 \\
        585 & HSCCL J133432.6+003508 & 2 & 203.636028 & 0.585698 & 0.5480 & 0.56254 & $-$1.00000 & 18.5 & 1 \\
        586 & HSCCL J134619.5+032140 & 2 & 206.581190 & 3.361351 & 0.7620 & $-$1.00000 & $-$1.00000 & 18.4 & 1 \\
        586 & HSCCL J134651.1+031434 & 2 & 206.712968 & 3.242996 & 0.7620 & $-$1.00000 & $-$1.00000 & 17.9 & 1 \\
        587 & HSCCL J013824.3+020252 & 4 & 24.601285 & 2.047826 & 0.7880 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        587 & HSCCL J013831.7+015509 & 4 & 24.632070 & 1.919351 & 0.7875 & 0.78489 & $-$1.00000 & 29.2 & 1 \\
        587 & HSCCL J013844.5+020728 & 4 & 24.685466 & 2.124569 & 0.7845 & $-$1.00000 & $-$1.00000 & 16.6 & 1 \\
        587 & HSCCL J013859.1+021317 & 4 & 24.746430 & 2.221409 & 0.7885 & $-$1.00000 & $-$1.00000 & 19.7 & 1 \\
        588 & HSCCL J134751.9-000300 & 2 & 206.966154 & $-$0.050024 & 0.5453 & 0.55350 & $-$1.00000 & 20.9 & 1 \\
        588 & HSCCL J134830.6+000733 & 2 & 207.127422 & 0.125910 & 0.5512 & 0.55449 & $-$1.00000 & 18.4 & 1 \\
        589 & HSCCL J134807.7+025007 & 3 & 207.031910 & 2.835326 & 0.8840 & $-$1.00000 & $-$1.00000 & 17.3 & 1 \\
        589 & HSCCL J134821.3+024019 & 3 & 207.088584 & 2.672107 & 0.8810 & $-$1.00000 & $-$1.00000 & 19.8 & 1 \\
        589 & HSCCL J134850.4+024259 & 3 & 207.210097 & 2.716499 & 0.8794 & $-$1.00000 & $-$1.00000 & 10.9 & $-$1 \\
        590 & HSCCL J135350.9+002732 & 2 & 208.462278 & 0.458962 & 0.9040 & $-$1.00000 & $-$1.00000 & 19.2 & 1 \\
        590 & HSCCL J135353.0+003405 & 2 & 208.470990 & 0.568266 & 0.9040 & $-$1.00000 & $-$1.00000 & 16.2 & 1 \\
        591 & HSCCL J140438.3+014702 & 2 & 211.159487 & 1.784159 & 0.6060 & $-$1.00000 & $-$1.00000 & 21.0 & 1 \\
        591 & HSCCL J140459.4+014855 & 2 & 211.247577 & 1.815408 & 0.6034 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        592 & HSCCL J140521.8+024218 & 2 & 211.340898 & 2.705172 & 0.8514 & $-$1.00000 & $-$1.00000 & 15.9 & 1 \\
        592 & HSCCL J140523.0+023103 & 2 & 211.345816 & 2.517771 & 0.8504 & $-$1.00000 & $-$1.00000 & 18.5 & 1 \\
        593 & HSCCL J143026.6-011607 & 2 & 217.610935 & $-$1.268786 & 0.6680 & $-$1.00000 & 0.65561 & 21.2 & 1 \\
        593 & HSCCL J143032.1-010421 & 2 & 217.633808 & $-$1.072562 & 0.6460 & 0.65516 & 0.65467 & 13.4 & 1 \\
        594 & HSCCL J141800.0+441557 & 2 & 214.500186 & 44.265916 & 0.6540 & $-$1.00000 & $-$1.00000 & 20.0 & 1 \\
        594 & HSCCL J141826.8+441020 & 2 & 214.611500 & 44.172317 & 0.6440 & 0.65420 & $-$1.00000 & 19.5 & 1 \\
        595 & HSCCL J141806.4+021627 & 2 & 214.526663 & 2.274440 & 0.6063 & $-$1.00000 & $-$1.00000 & 15.7 & 1 \\
        595 & HSCCL J141837.9+022058 & 2 & 214.657768 & 2.349699 & 0.6093 & 0.60551 & $-$1.00000 & 17.4 & 1 \\
        596 & HSCCL J142403.4+000836 & 2 & 216.014268 & 0.143354 & 0.5457 & 0.53955 & 0.54214 & 42.1 & 1 \\
        596 & HSCCL J142429.1-000453 & 2 & 216.121406 & $-$0.081402 & 0.5485 & 0.54354 & 0.54396 & 15.6 & 1 \\
        597 & HSCCL J014015.9-002816 & 2 & 25.066334 & $-$0.471220 & 0.6120 & 0.61388 & $-$1.00000 & 17.7 & 1 \\
        597 & HSCCL J014023.6-002035 & 2 & 25.098465 & $-$0.343160 & 0.6160 & $-$1.00000 & $-$1.00000 & 19.6 & $-$1 \\
        598 & HSCCL J142746.2+032027 & 3 & 216.942365 & 3.341002 & 0.6080 & $-$1.00000 & 0.59251 & 22.0 & 1 \\
        598 & HSCCL J142822.7+031755 & 3 & 217.094502 & 3.298879 & 0.6060 & $-$1.00000 & 0.59007 & 16.4 & 1 \\
        598 & HSCCL J142901.6+030626 & 3 & 217.256733 & 3.107433 & 0.5945 & 0.58798 & 0.58919 & 50.0 & 1 \\
        599 & HSCCL J142807.2+032713 & 2 & 217.029947 & 3.453660 & 0.7643 & $-$1.00000 & 0.76380 & 16.5 & 1 \\
        599 & HSCCL J142835.3+033003 & 2 & 217.147058 & 3.500943 & 0.7620 & $-$1.00000 & 0.76138 & 20.3 & 1 \\
        600 & HSCCL J143748.5+423803 & 2 & 219.452235 & 42.634395 & 0.6200 & $-$1.00000 & $-$1.00000 & 15.3 & 1 \\
        600 & HSCCL J143857.4+423154 & 2 & 219.739099 & 42.531863 & 0.6200 & $-$1.00000 & $-$1.00000 & 24.1 & 1 \\
        601 & HSCCL J143905.5+004403 & 2 & 219.773003 & 0.734325 & 0.5644 & 0.56711 & 0.56883 & 23.9 & 1 \\
        601 & HSCCL J143930.2+005016 & 2 & 219.875874 & 0.837836 & 0.5789 & $-$1.00000 & 0.57137 & 16.1 & 1 \\
        602 & HSCCL J144419.9+442936 & 2 & 221.083110 & 44.493342 & 0.9119 & $-$1.00000 & $-$1.00000 & 21.1 & 1 \\
        602 & HSCCL J144424.6+441753 & 2 & 221.102613 & 44.298207 & 0.9120 & $-$1.00000 & $-$1.00000 & 17.5 & $-$1 \\
        603 & HSCCL J144711.9-004702 & 2 & 221.799790 & $-$0.783958 & 0.6760 & $-$1.00000 & $-$1.00000 & 15.4 & 1 \\
        603 & HSCCL J144759.4-004537 & 2 & 221.997545 & $-$0.760355 & 0.6756 & 0.69281 & $-$1.00000 & 48.4 & 1 \\
        604 & HSCCL J022535.4+003328 & 2 & 36.397573 & 0.557819 & 0.7889 & $-$1.00000 & $-$1.00000 & 16.6 & 1 \\
        604 & HSCCL J022601.7+003318 & 2 & 36.507114 & 0.555074 & 0.7774 & 0.78747 & $-$1.00000 & 13.2 & 1 \\
        605 & HSCCL J145110.1+000411 & 2 & 222.792028 & 0.069996 & 0.5646 & $-$1.00000 & $-$1.00000 & 19.9 & 1 \\
        605 & HSCCL J145122.5-000300 & 2 & 222.843679 & $-$0.050001 & 0.5600 & 0.56248 & $-$1.00000 & 18.4 & 1 \\
        606 & HSCCL J151310.1+435017 & 2 & 228.292183 & 43.838108 & 0.5150 & $-$1.00000 & $-$1.00000 & 23.0 & 1 \\
        606 & HSCCL J151334.1+440720 & 2 & 228.392198 & 44.122313 & 0.5122 & 0.51599 & $-$1.00000 & 16.3 & 1 \\
        607 & HSCCL J014933.1+002752 & 2 & 27.387874 & 0.464665 & 0.5069 & 0.48521 & $-$1.00000 & 17.0 & 1 \\
        607 & HSCCL J015034.3+002528 & 2 & 27.642797 & 0.424641 & 0.5070 & 0.48406 & $-$1.00000 & 16.9 & 1 \\
        608 & HSCCL J152753.7+431919 & 2 & 231.973792 & 43.321948 & 0.5640 & 0.55592 & $-$1.00000 & 20.3 & 1 \\
        608 & HSCCL J152820.0+431315 & 2 & 232.083221 & 43.221057 & 0.5560 & 0.55703 & $-$1.00000 & 19.6 & 1 \\
        609 & HSCCL J161038.4+441113 & 3 & 242.660066 & 44.187140 & 0.9544 & $-$1.00000 & 0.93842 & 16.7 & 1 \\
        609 & HSCCL J161118.1+441158 & 3 & 242.825224 & 44.199614 & 0.9548 & $-$1.00000 & 0.93896 & 16.3 & 1 \\
        609 & HSCCL J161143.2+441625 & 3 & 242.930186 & 44.273701 & 0.9520 & $-$1.00000 & 0.93718 & 16.3 & 1 \\
        610 & HSCCL J162838.2+435617 & 3 & 247.159248 & 43.938222 & 0.5276 & $-$1.00000 & $-$1.00000 & 12.5 & 1 \\
        610 & HSCCL J162941.0+434936 & 3 & 247.421037 & 43.826941 & 0.5295 & 0.52749 & 0.52878 & 51.1 & 1 \\
        610 & HSCCL J163023.9+440108 & 3 & 247.599621 & 44.019003 & 0.5392 & 0.53798 & 0.53068 & 19.9 & 1 \\
        611 & HSCCL J163307.5+423253 & 2 & 248.281331 & 42.548325 & 0.5165 & $-$1.00000 & $-$1.00000 & 16.6 & 1 \\
        611 & HSCCL J163342.6+424226 & 2 & 248.427543 & 42.707438 & 0.5163 & 0.51720 & $-$1.00000 & 19.0 & 1 \\
        612 & HSCCL J164007.6+421527 & 2 & 250.031786 & 42.257705 & 0.6820 & $-$1.00000 & $-$1.00000 & 29.1 & 1 \\
        612 & HSCCL J164016.8+422120 & 2 & 250.070100 & 42.355614 & 0.6800 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        613 & HSCCL J221010.2+051919 & 2 & 332.542518 & 5.322064 & 0.6954 & $-$1.00000 & $-$1.00000 & 15.5 & $-$1 \\
        613 & HSCCL J221024.2+052707 & 2 & 332.600639 & 5.451970 & 0.6952 & $-$1.00000 & $-$1.00000 & 18.2 & 1 \\
        614 & HSCCL J143233.0-002539 & 2 & 218.137362 & $-$0.427609 & 0.5560 & 0.55708 & 0.55360 & 22.8 & 1 \\
        614 & HSCCL J143354.0-001858 & 2 & 218.474897 & $-$0.316197 & 0.5480 & $-$1.00000 & 0.55515 & 28.1 & 1 \\
        615 & HSCCL J134053.4+012507 & 2 & 205.222393 & 1.418664 & 0.5753 & $-$1.00000 & $-$1.00000 & 17.0 & 1 \\
        615 & HSCCL J134142.1+013104 & 2 & 205.425463 & 1.518003 & 0.5860 & 0.57446 & $-$1.00000 & 12.1 & 1 \\
        616 & HSCCL J013819.0+002739 & 2 & 24.579306 & 0.460913 & 0.8040 & 0.79880 & $-$1.00000 & 37.8 & 1 \\
        616 & HSCCL J013839.9+002513 & 2 & 24.666291 & 0.420364 & 0.8040 & $-$1.00000 & $-$1.00000 & 24.2 & 1 \\
        617 & HSCCL J143013.6+031058 & 2 & 217.556822 & 3.182889 & 0.6360 & $-$1.00000 & 0.65809 & 20.9 & 1 \\
        617 & HSCCL J143123.0+031932 & 2 & 217.845851 & 3.325679 & 0.6449 & $-$1.00000 & 0.65710 & 23.2 & 1 \\
        618 & HSCCL J093833.1+025020 & 2 & 144.637730 & 2.839148 & 0.5700 & 0.56829 & $-$1.00000 & 22.8 & 1 \\
        618 & HSCCL J094001.7+025212 & 2 & 145.007146 & 2.870008 & 0.5800 & 0.56740 & $-$1.00000 & 22.7 & 1 \\
        619 & HSCCL J110908.6+000920 & 2 & 167.286037 & 0.155609 & 0.5436 & 0.54000 & $-$1.00000 & 22.3 & 1 \\
        619 & HSCCL J110939.0-000222 & 2 & 167.412565 & $-$0.039516 & 0.5368 & $-$1.00000 & $-$1.00000 & 20.7 & 1 \\
        620 & HSCCL J103811.6+022145 & 2 & 159.548360 & 2.362763 & 0.6144 & 0.62493 & $-$1.00000 & 20.1 & 1 \\
        620 & HSCCL J103846.3+023628 & 2 & 159.693011 & 2.607784 & 0.6132 & 0.62303 & $-$1.00000 & 20.1 & 1 \\
        621 & HSCCL J141332.0-010549 & 2 & 213.383361 & $-$1.097026 & 0.6450 & 0.64130 & 0.64163 & 24.2 & 1 \\
        621 & HSCCL J141447.7-011548 & 2 & 213.698710 & $-$1.263388 & 0.6300 & 0.64159 & 0.64126 & 21.2 & 1 \\
        622 & HSCCL J135907.7+001804 & 2 & 209.782150 & 0.301115 & 0.6080 & 0.61192 & $-$1.00000 & 20.1 & 1 \\
        622 & HSCCL J140018.5+002602 & 2 & 210.077170 & 0.434086 & 0.5983 & 0.61217 & $-$1.00000 & 24.4 & 1 \\
        623 & HSCCL J020852.7+013630 & 3 & 32.219679 & 1.608546 & 0.8980 & 0.92660 & $-$1.00000 & 11.5 & $-$1 \\
        623 & HSCCL J020911.7+013156 & 3 & 32.298956 & 1.532382 & 0.9015 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        623 & HSCCL J020912.3+014242 & 3 & 32.301308 & 1.711760 & 0.8980 & $-$1.00000 & $-$1.00000 & 11.3 & $-$1 \\
        624 & HSCCL J104035.6+024934 & 3 & 160.148395 & 2.826187 & 0.5364 & $-$1.00000 & $-$1.00000 & 23.0 & 1 \\
        624 & HSCCL J104139.0+024231 & 3 & 160.412435 & 2.708742 & 0.5307 & 0.53395 & $-$1.00000 & 23.3 & 1 \\
        624 & HSCCL J104239.8+025653 & 3 & 160.665669 & 2.948269 & 0.5357 & $-$1.00000 & $-$1.00000 & 20.2 & 1 \\
        625 & HSCCL J105152.4+001226 & 2 & 162.968350 & 0.207408 & 0.9881 & $-$1.00000 & $-$1.00000 & 20.1 & 1 \\
        625 & HSCCL J105219.0+000157 & 2 & 163.079274 & 0.032643 & 0.9827 & $-$1.00000 & $-$1.00000 & 35.8 & 1 \\
        626 & HSCCL J133229.5-012430 & 2 & 203.123117 & $-$1.408534 & 0.9300 & $-$1.00000 & $-$1.00000 & 15.7 & $-$1 \\
        626 & HSCCL J133235.6-011626 & 2 & 203.148376 & $-$1.273943 & 0.9320 & $-$1.00000 & $-$1.00000 & 12.8 & $-$1 \\
        627 & HSCCL J020514.9+014103 & 2 & 31.312145 & 1.684402 & 0.7460 & $-$1.00000 & $-$1.00000 & 10.6 & $-$1 \\
        627 & HSCCL J020522.9+015400 & 2 & 31.345256 & 1.900008 & 0.7460 & $-$1.00000 & $-$1.00000 & 13.2 & 1 \\
        628 & HSCCL J141940.4-002103 & 2 & 214.918157 & $-$0.351110 & 0.9500 & $-$1.00000 & 0.96268 & 11.4 & 1 \\
        628 & HSCCL J141941.5-001635 & 2 & 214.923100 & $-$0.276546 & 0.9787 & $-$1.00000 & 0.96452 & 10.0 & 1 \\
        629 & HSCCL J020033.3-000344 & 2 & 30.138911 & $-$0.062281 & 0.5820 & 0.59364 & $-$1.00000 & 26.7 & 1 \\
        629 & HSCCL J020034.6+000619 & 2 & 30.144264 & 0.105364 & 0.5999 & 0.59327 & $-$1.00000 & 23.9 & 1 \\
        630 & HSCCL J140240.0-010314 & 2 & 210.666815 & $-$1.054037 & 0.5780 & 0.57611 & $-$1.00000 & 14.0 & 1 \\
        630 & HSCCL J140338.7-010528 & 2 & 210.911319 & $-$1.091222 & 0.5651 & 0.57493 & $-$1.00000 & 12.5 & 1 \\
        631 & HSCCL J020946.0-032944 & 2 & 32.441657 & $-$3.495591 & 0.9760 & $-$1.00000 & $-$1.00000 & 29.3 & 1 \\
        631 & HSCCL J020951.1-032406 & 2 & 32.463001 & $-$3.401686 & 0.9800 & $-$1.00000 & $-$1.00000 & 18.6 & 1 \\
        632 & HSCCL J113519.0+032152 & 2 & 173.829227 & 3.364693 & 0.5720 & 0.56733 & $-$1.00000 & 17.8 & 1 \\
        632 & HSCCL J113551.1+030821 & 2 & 173.962831 & 3.139398 & 0.5661 & 0.56655 & $-$1.00000 & 10.3 & 1 \\
        633 & HSCCL J143646.6-005126 & 2 & 219.194017 & $-$0.857287 & 0.7380 & $-$1.00000 & 0.73920 & 10.7 & 1 \\
        633 & HSCCL J143709.8-004841 & 2 & 219.290658 & $-$0.811433 & 0.7280 & $-$1.00000 & 0.74171 & 11.2 & 1 \\
        634 & HSCCL J120742.6+005022 & 3 & 181.927570 & 0.839685 & 0.7708 & $-$1.00000 & 0.76490 & 17.8 & 1 \\
        634 & HSCCL J120811.5+004727 & 3 & 182.047888 & 0.790900 & 0.7722 & $-$1.00000 & 0.76576 & 13.3 & 1 \\
        634 & HSCCL J120843.3+004054 & 3 & 182.180239 & 0.681700 & 0.7440 & $-$1.00000 & 0.76636 & 12.7 & 1 \\
        635 & HSCCL J133623.1-003912 & 2 & 204.096311 & $-$0.653407 & 0.9303 & $-$1.00000 & $-$1.00000 & 11.2 & 1 \\
        635 & HSCCL J133623.2-004449 & 2 & 204.096585 & $-$0.746984 & 0.9315 & $-$1.00000 & $-$1.00000 & 10.4 & $-$1 \\
        636 & HSCCL J145830.8+015158 & 3 & 224.628277 & 1.866353 & 0.5669 & 0.55607 & $-$1.00000 & 11.6 & 1 \\
        636 & HSCCL J145907.9+015234 & 3 & 224.783016 & 1.876161 & 0.5615 & 0.55662 & $-$1.00000 & 10.4 & 1 \\
        636 & HSCCL J145927.0+020858 & 3 & 224.862368 & 2.149490 & 0.5560 & $-$1.00000 & $-$1.00000 & 26.8 & 1 \\
        637 & HSCCL J023434.6-025817 & 2 & 38.644084 & $-$2.971567 & 0.5880 & 0.60876 & $-$1.00000 & 29.0 & 1 \\
        637 & HSCCL J023525.3-030316 & 2 & 38.855519 & $-$3.054664 & 0.5820 & 0.58703 & $-$1.00000 & 14.2 & 1 \\
        638 & HSCCL J142346.1+005528 & 2 & 215.942233 & 0.924487 & 0.9519 & $-$1.00000 & 0.95535 & 11.6 & 1 \\
        638 & HSCCL J142359.5+010055 & 2 & 215.997811 & 1.015325 & 0.9760 & $-$1.00000 & 0.95866 & 10.4 & 1 \\
        639 & HSCCL J224438.7+054202 & 2 & 341.161109 & 5.700810 & 0.8360 & $-$1.00000 & $-$1.00000 & 12.9 & 1 \\
        639 & HSCCL J224507.2+054432 & 2 & 341.279831 & 5.742381 & 0.8211 & 0.83734 & $-$1.00000 & 16.1 & 1 \\
        640 & HSCCL J020449.3-053930 & 2 & 31.205537 & $-$5.658364 & 0.6954 & 0.69411 & $-$1.00000 & 22.7 & 1 \\
        640 & HSCCL J020511.8-054138 & 2 & 31.299181 & $-$5.694108 & 0.6920 & $-$1.00000 & $-$1.00000 & 26.6 & 1 \\
        641 & HSCCL J005835.7-002713 & 2 & 14.648664 & $-$0.453831 & 0.6464 & 0.64675 & $-$1.00000 & 15.5 & 1 \\
        641 & HSCCL J005928.7-003104 & 2 & 14.869727 & $-$0.517941 & 0.6415 & 0.64490 & $-$1.00000 & 11.9 & 1 \\
        642 & HSCCL J223512.6+034446 & 2 & 338.802593 & 3.746257 & 0.6368 & 0.63711 & $-$1.00000 & 13.7 & 1 \\
        642 & HSCCL J223607.6+034112 & 2 & 339.031471 & 3.686672 & 0.6534 & 0.63849 & $-$1.00000 & 16.0 & 1 \\
        643 & HSCCL J021114.9-034322 & 2 & 32.811925 & $-$3.722934 & 0.7359 & $-$1.00000 & $-$1.00000 & 57.8 & 1 \\
        643 & HSCCL J021201.5-034646 & 2 & 33.006263 & $-$3.779494 & 0.7360 & $-$1.00000 & $-$1.00000 & 15.6 & 1 \\
        644 & HSCCL J100853.1-005002 & 2 & 152.221154 & $-$0.833937 & 0.8904 & $-$1.00000 & $-$1.00000 & 13.3 & 1 \\
        644 & HSCCL J100908.4-005449 & 2 & 152.285093 & $-$0.913852 & 0.8877 & $-$1.00000 & $-$1.00000 & 20.2 & 1 \\
        645 & HSCCL J140536.7+030111 & 2 & 211.402754 & 3.019960 & 0.5521 & 0.54455 & $-$1.00000 & 11.7 & 1 \\
        645 & HSCCL J140537.5+025329 & 2 & 211.406209 & 2.891575 & 0.5332 & 0.54422 & $-$1.00000 & 11.5 & 1 \\
        646 & HSCCL J154404.7+441728 & 2 & 236.019639 & 44.291246 & 0.8315 & 0.82365 & 0.82300 & 28.3 & 1 \\
        646 & HSCCL J154448.2+440644 & 2 & 236.201029 & 44.112261 & 0.8341 & $-$1.00000 & 0.82465 & 10.5 & 1 \\
        647 & HSCCL J225220.9+045429 & 2 & 343.087037 & 4.908100 & 0.8160 & $-$1.00000 & $-$1.00000 & 14.3 & 1 \\
        647 & HSCCL J225248.4+045756 & 2 & 343.201509 & 4.965729 & 0.8123 & $-$1.00000 & $-$1.00000 & 10.8 & 1 \\
        648 & HSCCL J224927.5+025741 & 2 & 342.364583 & 2.961431 & 0.6426 & $-$1.00000 & $-$1.00000 & 12.7 & $-$1 \\
        648 & HSCCL J225003.5+025801 & 2 & 342.514536 & 2.967079 & 0.6368 & 0.64503 & $-$1.00000 & 13.9 & 1 \\
        649 & HSCCL J021309.5-004414 & 2 & 33.289382 & $-$0.737484 & 0.9302 & 0.89820 & $-$1.00000 & 11.4 & $-$1 \\
        649 & HSCCL J021340.2-004543 & 2 & 33.417591 & $-$0.762017 & 0.9308 & $-$1.00000 & $-$1.00000 & 17.5 & $-$1 \\
        650 & HSCCL J142521.3+024526 & 2 & 216.338863 & 2.757228 & 0.9280 & $-$1.00000 & $-$1.00000 & 10.6 & 1 \\
        650 & HSCCL J142543.3+024417 & 2 & 216.430470 & 2.738107 & 0.9300 & $-$1.00000 & $-$1.00000 & 10.1 & $-$1 \\
        651 & HSCCL J020821.9+022430 & 2 & 32.091420 & 2.408400 & 0.7879 & $-$1.00000 & $-$1.00000 & 21.0 & 1 \\
        651 & HSCCL J020841.4+023130 & 2 & 32.172370 & 2.525135 & 0.7840 & $-$1.00000 & $-$1.00000 & 20.7 & 1 \\
        652 & HSCCL J144209.9-010242 & 3 & 220.541271 & $-$1.045232 & 0.9562 & $-$1.00000 & 0.96125 & 21.7 & 1 \\
        652 & HSCCL J144236.5-010008 & 3 & 220.652160 & $-$1.002375 & 0.9600 & $-$1.00000 & 0.96087 & 11.2 & 1 \\
        652 & HSCCL J144240.7-010640 & 3 & 220.669552 & $-$1.111277 & 0.9599 & $-$1.00000 & $-$1.00000 & 14.0 & 1 \\
        653 & HSCCL J020100.8+000727 & 2 & 30.253343 & 0.124297 & 0.8092 & 0.81761 & $-$1.00000 & 10.2 & 1 \\
        653 & HSCCL J020125.3+000212 & 2 & 30.355291 & 0.036683 & 0.8140 & $-$1.00000 & $-$1.00000 & 14.9 & 1 \\
        654 & HSCCL J125941.6-004506 & 2 & 194.923343 & $-$0.751768 & 0.8205 & $-$1.00000 & $-$1.00000 & 50.4 & 1 \\
        654 & HSCCL J130011.2-004226 & 2 & 195.046652 & $-$0.707266 & 0.8232 & $-$1.00000 & $-$1.00000 & 11.0 & 1 \\
        655 & HSCCL J021132.9-011721 & 3 & 32.887166 & $-$1.289437 & 0.8782 & $-$1.00000 & $-$1.00000 & 23.1 & 1 \\
        655 & HSCCL J021143.7-011255 & 3 & 32.932051 & $-$1.215416 & 0.8763 & $-$1.00000 & $-$1.00000 & 18.7 & 1 \\
        655 & HSCCL J021148.8-012338 & 3 & 32.953310 & $-$1.394079 & 0.8740 & $-$1.00000 & $-$1.00000 & 13.8 & 1 \\
        656 & HSCCL J085722.1+045225 & 2 & 134.342222 & 4.873813 & 0.6977 & $-$1.00000 & $-$1.00000 & 30.1 & 1 \\
        656 & HSCCL J085740.4+044406 & 2 & 134.418393 & 4.735196 & 0.6980 & $-$1.00000 & $-$1.00000 & 10.7 & $-$1 \\
        657 & HSCCL J144643.6-003244 & 2 & 221.681530 & $-$0.545677 & 0.6800 & $-$1.00000 & $-$1.00000 & 20.8 & 1 \\
        657 & HSCCL J144707.2-002455 & 2 & 221.780026 & $-$0.415394 & 0.6782 & $-$1.00000 & $-$1.00000 & 12.8 & 1 \\
        658 & HSCCL J125606.0+015218 & 2 & 194.024969 & 1.871699 & 0.7460 & $-$1.00000 & $-$1.00000 & 13.1 & 1 \\
        658 & HSCCL J125637.3+014444 & 2 & 194.155429 & 1.745811 & 0.7444 & $-$1.00000 & $-$1.00000 & 10.9 & 1 \\
        659 & HSCCL J002606.7+044137 & 2 & 6.527997 & 4.693690 & 0.7728 & $-$1.00000 & $-$1.00000 & 10.5 & $-$1 \\
        659 & HSCCL J002625.3+043547 & 2 & 6.605547 & 4.596427 & 0.7692 & 0.68137 & $-$1.00000 & 11.5 & 1 \\
        660 & HSCCL J230334.6-003757 & 2 & 345.894326 & $-$0.632611 & 0.6340 & 0.64835 & $-$1.00000 & 11.2 & 1 \\
        660 & HSCCL J230403.6-003722 & 2 & 346.015144 & $-$0.622876 & 0.6460 & 0.66842 & $-$1.00000 & 12.4 & $-$1 \\
        661 & HSCCL J130052.9+022333 & 2 & 195.220404 & 2.392519 & 0.7770 & 0.77499 & $-$1.00000 & 11.5 & 1 \\
        661 & HSCCL J130125.3+021439 & 2 & 195.355275 & 2.244242 & 0.7738 & $-$1.00000 & $-$1.00000 & 17.0 & 1 \\
        662 & HSCCL J114626.3+034045 & 2 & 176.609409 & 3.679304 & 0.7200 & 0.69862 & $-$1.00000 & 30.1 & 1 \\
        662 & HSCCL J114652.5+034300 & 2 & 176.718595 & 3.716687 & 0.7140 & $-$1.00000 & $-$1.00000 & 25.9 & 1 \\
        663 & HSCCL J092500.3+041147 & 2 & 141.251233 & 4.196557 & 0.8942 & $-$1.00000 & $-$1.00000 & 26.8 & 1 \\
        663 & HSCCL J092519.7+043416 & 2 & 141.332208 & 4.571257 & 0.8919 & $-$1.00000 & $-$1.00000 & 26.1 & 1 \\
        664 & HSCCL J125855.3+013553 & 2 & 194.730299 & 1.598190 & 0.7080 & 0.72423 & $-$1.00000 & 29.4 & 1 \\
        664 & HSCCL J125932.4+015006 & 2 & 194.885148 & 1.835150 & 0.7384 & 0.72906 & $-$1.00000 & 29.6 & 1 \\
        665 & HSCCL J141536.2+012058 & 2 & 213.900864 & 1.349523 & 0.8440 & $-$1.00000 & $-$1.00000 & 29.1 & 1 \\
        665 & HSCCL J141556.6+011824 & 2 & 213.985889 & 1.306736 & 0.8526 & 0.83745 & $-$1.00000 & 32.4 & 1 \\
        666 & HSCCL J143956.8-005457 & 2 & 219.986482 & $-$0.915977 & 0.5290 & 0.53822 & 0.53596 & 43.9 & 1 \\
        666 & HSCCL J144132.7-005358 & 2 & 220.386129 & $-$0.899519 & 0.5380 & $-$1.00000 & 0.53803 & 58.3 & 1 \\
        667 & HSCCL J121022.0-013026 & 2 & 182.591646 & $-$1.507339 & 0.6672 & $-$1.00000 & 0.65852 & 29.1 & 1 \\
        667 & HSCCL J121121.1-010958 & 2 & 182.837987 & $-$1.166229 & 0.6740 & $-$1.00000 & 0.65723 & 29.3 & 1 \\
        668 & HSCCL J143207.9-005706 & 2 & 218.033035 & $-$0.951772 & 0.6060 & 0.60658 & $-$1.00000 & 27.2 & 1 \\
        668 & HSCCL J143255.5-012139 & 2 & 218.231346 & $-$1.360933 & 0.6218 & 0.60623 & 0.60609 & 26.7 & 1 \\
        669 & HSCCL J141046.2+423541 & 2 & 212.692489 & 42.594923 & 0.8760 & $-$1.00000 & $-$1.00000 & 35.9 & 1 \\
        669 & HSCCL J141048.9+424731 & 2 & 212.703933 & 42.792114 & 0.8820 & $-$1.00000 & $-$1.00000 & 27.1 & 1 \\
        670 & HSCCL J000459.8+021143 & 2 & 1.249244 & 2.195339 & 0.8459 & $-$1.00000 & $-$1.00000 & 32.0 & 1 \\
        670 & HSCCL J000546.7+022255 & 2 & 1.444589 & 2.382176 & 0.8440 & 0.83970 & $-$1.00000 & 30.3 & 1 \\
        671 & HSCCL J231107.4-003036 & 3 & 347.780774 & $-$0.510181 & 0.5856 & 0.58391 & $-$1.00000 & 32.0 & 1 \\
        671 & HSCCL J231110.9-001726 & 3 & 347.795218 & $-$0.290691 & 0.5907 & 0.58765 & $-$1.00000 & 48.1 & 1 \\
        671 & HSCCL J231255.1-001520 & 3 & 348.229545 & $-$0.255778 & 0.5828 & 0.58639 & $-$1.00000 & 50.1 & 1 \\
        672 & HSCCL J092713.5-001321 & 2 & 141.806411 & $-$0.222518 & 0.7791 & $-$1.00000 & $-$1.00000 & 25.9 & 1 \\
        672 & HSCCL J092817.6-003252 & 2 & 142.073329 & $-$0.547975 & 0.7796 & $-$1.00000 & $-$1.00000 & 30.6 & 1 \\
        673 & HSCCL J114900.7+021332 & 2 & 177.252888 & 2.225748 & 0.7595 & $-$1.00000 & $-$1.00000 & 27.2 & 1 \\
        673 & HSCCL J114914.2+015744 & 2 & 177.309158 & 1.962493 & 0.7633 & $-$1.00000 & $-$1.00000 & 52.3 & 1 \\

    \hline \hline
    \end{tabular}
    \caption{The 673 supercluster candidates in the CAMIRA supercluster catalog. The columns are: (1) Supercluster ID (2) Cluster ID (Cluster ID in the released catalog will have a prefix ``HSCCL'', indicating the object type) (3) Multiplicity of superclusters (4) Right ascension [degree, J2000] (5) Declination [degree, J2000] (6) Photometric redshift of the CAMIRA cluster (7) Spectroscopic redshift of the BCG if available (8) Cluster redshift derived using DESI EDR data, see Section \ref{subsec:DESI} for detail (9) Richness (10) The confident redshift flag. It is $1$ if the photometric redshift of the cluster meets one of the criteria described in Section \ref{sec:data}, otherwise it is $-1$. The complete catalog is available online.}
    \label{tab:catalog}
\end{table*}

